The Deterministic Part of IPC-4: An Overview

We provide an overview of the organization and results of the deterministic part of the 4th International Planning Competition, i.e., of the part concerned with evaluating systems doing deterministic planning. IPC-4 attracted even more competing systems than its already large predecessors, and the competition event was revised in several important respects. After giving an introduction to the IPC, we briefly explain the main differences between the deterministic part of IPC-4 and its predecessors. We then introduce formally the language used, called PDDL2.2 that extends PDDL2.1 by derived predicates and timed initial literals. We list the competing systems and overview the results of the competition. The entire set of data is far too large to be presented in full. We provide a detailed summary; the complete data is available in an online appendix. We explain how we awarded the competition prizes.

==> RESULTS/AIRPORT/NONTEMPORAL/ADL/MACRO_FF/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 28.000000
4 20.000000
5 21.000000
6 41.000000
7 43.000000
8 65.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 39.000000
14 61.000000
15 61.000000
16 85.000000
17 88.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000































==> RESULTS/AIRPORT/NONTEMPORAL/ADL/MACRO_FF/TIME.DAT <==
1 0.020000
2 0.040000
3 0.070000
4 0.180000
5 0.340000
6 0.700000
7 0.680000
8 1.090000
9 1.500000
10 0.230000
11 0.440000
12 0.920000
13 0.920000
14 1.380000
15 1.410000
16 1.950000
17 2.720000
18 3.280000
19 3.200000
20 3.960000
21 1214.180054































==> RESULTS/AIRPORT/NONTEMPORAL/ADL/MARVIN/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 16.000000
4 20.000000
5 21.000000
6 43.000000
7 43.000000
8 64.000000
9 75.000000
10 18.000000
11 21.000000
12 39.000000
13 39.000000
14 59.000000
15 62.000000
16 83.000000
17 94.000000
18 113.000000
19 90.000000
20 119.000000
21 101.000000
22 148.000000
23 167.000000
24 162.000000
25 212.000000
26 222.000000
27 246.000000





33 393.000000


36 108.000000
37 180.000000
38 218.000000
39 266.000000
40 229.000000
41 241.000000
42 315.000000

44 269.000000
45 291.000000







==> RESULTS/AIRPORT/NONTEMPORAL/ADL/MARVIN/TIME.DAT <==
1 0.020000
2 0.020000
3 0.030000
4 0.070000
5 0.080000
6 0.180000
7 0.210000
8 0.380000
9 1.520000
10 0.070000
11 0.090000
12 0.160000
13 0.210000
14 0.320000
15 0.440000
16 0.890000
17 6.520000
18 14.640000
19 15.510000
20 69.760002
21 8.560000
22 18.990000
23 18.870001
24 28.930000
25 58.389999
26 71.279999
27 83.410004





33 353.940002


36 15.430000
37 226.199997
38 29.709999
39 97.099998
40 1131.390015
41 45.360001
42 974.530029

44 140.889999
45 202.139999







==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/BFHSP/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000
17 88.000000



21 101.000000
22 148.000000













36 109.000000
37 142.000000















==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/BFHSP/TIME.DAT <==
1 0.050000
2 0.040000
3 0.250000
4 0.230000
5 0.640000
6 0.060000
7 0.060000
8 0.930000
9 9.420000
10 0.030000
11 0.040000
12 0.070000
13 0.060000
14 1.150000
15 1.140000
16 44.139999
17 800.570007



21 10.280000
22 656.840027













36 11.840000
37 1256.180054















==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/CPT/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 21.000000
8 26.000000
9 27.000000
10 18.000000
11 21.000000
12 21.000000
13 19.000000
14 26.000000
15 22.000000
16 27.000000
17 28.000000
18 31.000000
19 30.000000
20 32.000000
































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/CPT/TIME.DAT <==
1 0.050000
2 0.030000
3 0.170000
4 0.080000
5 0.230000
6 2.330000
7 2.490000
8 17.480000
9 29.780001
10 0.100000
11 0.360000
12 5.110000
13 4.700000
14 32.150002
15 31.740000
16 104.059998
17 168.360001
18 370.450012
19 211.830002
20 541.950012
































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 64.000000
9 73.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000
17 92.000000

19 90.000000

21 101.000000
22 214.000000
23 168.000000
24 162.000000











36 109.000000
37 158.000000
38 220.000000


41 244.000000


44 269.000000








==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/CRIKEY/TIME.DAT <==
1 0.050000
2 0.020000
3 0.080000
4 0.170000
5 0.170000
6 0.620000
7 0.420000
8 3.980000
9 12.240000
10 0.150000
11 0.160000
12 0.600000
13 0.490000
14 3.620000
15 1.300000
16 92.269997
17 548.380005

19 441.079987

21 9.680000
22 66.620003
23 80.360001
24 69.940002











36 19.760000
37 705.669983
38 120.330002


41 1720.829956


44 437.799988








==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 23.000000
6 43.000000
7 43.000000
8 64.000000
9 71.000000
10 18.000000
11 23.000000
12 39.000000
13 39.000000
14 64.000000
15 58.000000
16 81.000000
17 92.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 109.000000
37 142.000000
38 155.000000
39 210.000000
40 191.000000
41 179.000000
42 259.000000
43 224.000000
44 229.000000
45 251.000000
46 292.000000
47 358.000000
48 428.000000
49 455.000000
50 694.000000


==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.430000
2 0.470000
3 0.540000
4 1.010000
5 1.100000
6 1.320000
7 1.310000
8 1.710000
9 3.090000
10 1.210000
11 1.350000
12 1.600000
13 1.580000
14 2.330000
15 2.440000
16 3.090000
17 3.400000
18 5.060000
19 4.100000
20 5.650000
21 12.070000
22 14.520000
23 18.270000
24 20.000000
25 23.639999
26 27.820000
27 29.780001
28 36.080002
29 58.230000
30 44.070000
31 66.610001
32 72.260002
33 73.430000
34 81.930000
35 91.290001
36 17.400000
37 24.670000
38 23.860001
39 31.600000
40 29.440001
41 28.370001
42 36.970001
43 35.240002
44 33.770000
45 40.689999
46 42.639999
47 58.740002
48 91.519997
49 100.110001
50 181.899994


==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/DOWNWARD/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 43.000000
8 64.000000
9 75.000000
10 18.000000
11 21.000000
12 39.000000
13 39.000000
14 62.000000
15 58.000000
16 81.000000
17 88.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 109.000000
37 142.000000
38 155.000000
39 210.000000
40 191.000000
41 179.000000
42 259.000000
43 224.000000
44 229.000000
45 251.000000
46 292.000000
47 358.000000
48 428.000000
49 455.000000
50 694.000000


==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/DOWNWARD/TIME.DAT <==
1 0.420000
2 0.490000
3 0.500000
4 1.010000
5 1.060000
6 1.290000
7 1.280000
8 1.760000
9 2.700000
10 1.200000
11 1.330000
12 1.600000
13 1.630000
14 2.040000
15 2.110000
16 2.990000
17 4.050000
18 5.010000
19 4.180000
20 5.640000
21 11.570000
22 15.070000
23 18.100000
24 19.209999
25 24.020000
26 28.760000
27 30.480000
28 37.430000
29 43.230000
30 43.480000
31 66.910004
32 72.169998
33 73.220001
34 82.199997
35 90.669998
36 18.270000
37 24.620001
38 23.450001
39 31.160000
40 29.809999
41 28.870001
42 37.220001
43 35.610001
44 34.110001
45 40.610001
46 43.389999
47 59.799999
48 90.680000
49 98.910004
50 182.500000


==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/FAP/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000


10 18.000000
11 21.000000
12 39.000000
13 37.000000

15 60.000000





21 101.000000
22 148.000000




27 252.000000








36 109.000000

38 155.000000














==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/FAP/TIME.DAT <==
1 0.000000
2 0.010000
3 0.000000
4 0.020000
5 0.020000
6 0.020000
7 0.020000


10 0.020000
11 0.020000
12 0.030000
13 0.020000

15 0.030000





21 0.230000
22 0.330000




27 2.230000








36 0.370000

38 0.440000














==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 21.000000
8 26.000000
9 27.000000
10 18.000000
11 21.000000
12 21.000000
13 19.000000
14 26.000000
15 22.000000
16 27.000000
17 28.000000
18 36.000000
19 30.000000

21 53.000000


24 79.000000




























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.020000
2 0.020000
3 0.030000
4 0.040000
5 0.180000
6 0.090000
7 0.260000
8 1.120000
9 80.989998
10 0.040000
11 0.290000
12 0.530000
13 0.370000
14 1.500000
15 4.780000
16 44.790001
17 1112.859985
18 175.710007
19 1299.510010

21 41.290001


24 18.110001




























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 38.000000
8 43.000000
9 42.000000
10 18.000000
11 21.000000
12 21.000000
13 34.000000
14 34.000000
15 39.000000
16 33.000000
17 43.000000
18 47.000000
19 48.000000

21 78.000000


24 79.000000




























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.030000
4 0.040000
5 0.180000
6 0.090000
7 0.090000
8 0.240000
9 41.419998
10 0.040000
11 0.290000
12 0.530000
13 0.130000
14 0.330000
15 0.210000
16 2.210000
17 13.890000
18 83.309998
19 39.439999

21 14.250000


24 18.110001




























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000
17 88.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 109.000000
37 142.000000
38 218.000000
39 377.000000
40 286.000000
41 242.000000
42 363.000000
43 287.000000
44 267.000000

46 427.000000






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 2.010000
3 2.010000
4 4.010000
5 4.010000
6 8.010000
7 8.020000
8 10.010000
9 11.010000
10 4.010000
11 5.020000
12 7.010000
13 6.010000
14 15.020000
15 11.040000
16 20.020000
17 20.040001
18 21.010000
19 47.009998
20 26.010000
21 98.360001
22 305.160004
23 303.739990
24 213.190002
25 305.320007
26 304.880005
27 307.290009
28 312.619995
29 323.790009
30 314.600006
31 317.880005
32 347.709991
33 347.510010
34 344.269989
35 348.989990
36 151.009995
37 305.170013
38 305.049988
39 362.100006
40 361.670013
41 312.730011
42 1400.930054
43 364.839996
44 1180.150024

46 365.339996






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 64.000000
9 73.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 62.000000
15 60.000000
16 81.000000
17 90.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 109.000000
37 239.000000
38 218.000000
39 377.000000
40 288.000000
41 244.000000
42 363.000000
43 287.000000
44 267.000000

46 427.000000






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.020000
4 0.040000
5 0.040000
6 0.080000
7 0.080000
8 0.100000
9 0.110000
10 0.040000
11 0.050000
12 0.070000
13 0.060000
14 0.150000
15 0.110000
16 0.200000
17 0.200000
18 0.210000
19 0.470000
20 0.260000
21 0.980000
22 4.970000
23 3.720000
24 2.130000
25 4.100000
26 4.870000
27 7.250000
28 12.410000
29 23.330000
30 14.580000
31 17.629999
32 47.419998
33 46.580002
34 44.150002
35 48.959999
36 1.510000
37 5.150000
38 4.620000
39 61.959999
40 61.650002
41 12.520000
42 1400.930054
43 64.809998
44 1180.150024

46 65.110001






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 21.000000
8 26.000000
9 27.000000
10 18.000000
11 21.000000
12 21.000000
13 19.000000
14 26.000000
15 22.000000
16 27.000000
17 28.000000

19 30.000000

































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.180000
2 0.690000
3 0.150000
4 1.570000
5 3.010000
6 10.490000
7 9.680000
8 122.529999
9 280.209991
10 1.550000
11 2.910000
12 9.520000
13 6.550000
14 108.040001
15 24.549999
16 347.869995
17 2768.399902

19 973.679993

































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/P_MEP/MAKESPAN.DAT <==
1 8.070000

3 10.090000
4 20.190001
5 21.200001
6 38.369999
7 26.250000
8 55.540001

10 18.170000
11 21.200001
12 24.230000
13 22.209999
14 51.500000
15 45.439999





































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/P_MEP/TIME.DAT <==
1 0.150000

3 1.520000
4 1.780000
5 4.630000
6 43.330002
7 22.900000
8 330.250000

10 2.120000
11 6.010000
12 26.950001
13 25.330000
14 914.280029
15 252.979996





































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/ROADMAPPER/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000




































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/ROADMAPPER/TIME.DAT <==
1 0.160000
2 0.250000
3 1.850000
4 4.780000
5 8.820000
6 83.459999
7 84.290001
8 267.119995
9 419.600006
10 4.410000
11 11.500000
12 97.029999
13 86.120003
14 320.820007
15 300.059998
16 689.309998




































==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 21.000000
8 26.000000
9 27.000000
10 18.000000
11 21.000000
12 21.000000
13 19.000000
14 26.000000
15 22.000000
16 27.000000
17 28.000000
18 31.000000
19 30.000000
20 32.000000
21 53.000000
22 53.000000
23 66.000000
24 53.000000
25 53.000000

27 53.000000
28 53.000000







36 60.000000

38 60.000000


41 60.000000











==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SATPLAN/TIME.DAT <==
1 0.050000
2 0.070000
3 0.090000
4 0.320000
5 0.460000
6 0.560000
7 0.550000
8 2.260000
9 3.070000
10 0.330000
11 0.570000
12 0.690000
13 0.610000
14 2.590000
15 1.350000
16 5.220000
17 8.880000
18 32.389999
19 8.480000
20 72.050003
21 19.400000
22 21.480000
23 173.839996
24 64.589996
25 66.000000

27 173.130005
28 141.350006







36 49.459999

38 77.180000


41 190.940002











==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SEMSYN/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000

15 58.000000

17 88.000000
18 107.000000


21 101.000000
22 148.000000













36 109.000000
















==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SEMSYN/TIME.DAT <==
1 0.530000
2 0.590000
3 1.410000
4 3.010000
5 4.710000
6 11.050000
7 11.020000
8 23.320000
9 41.540001
10 3.760000
11 5.370000
12 12.600000
13 12.220000

15 26.959999

17 85.169998
18 138.320007


21 583.630005
22 1154.020020













36 1482.260010
















==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000
17 88.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 125.000000
37 158.000000
38 238.000000
39 226.000000
40 207.000000
41 372.000000
42 275.000000
43 417.000000


46 485.000000






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/SGPLAN/TIME.DAT <==
1 0.020000
2 0.020000
3 0.030000
4 0.040000
5 0.070000
6 0.090000
7 0.090000
8 0.140000
9 0.180000
10 0.040000
11 0.080000
12 0.110000
13 0.100000
14 0.170000
15 0.170000
16 0.250000
17 0.330000
18 0.420000
19 0.460000
20 0.540000
21 4.600000
22 7.990000
23 14.680000
24 15.010000
25 19.000000
26 30.620001
27 32.410000
28 38.040001
29 52.840000
30 51.320000
31 61.169998
32 81.550003
33 80.209999
34 96.750000
35 114.599998
36 17.040001
37 27.959999
38 41.490002
39 46.820000
40 54.570000
41 66.830002
42 92.370003
43 105.120003


46 157.710007






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/TP4/MAKESPAN.DAT <==
1 8.000000
2 9.000000
3 9.000000
4 20.000000
5 21.000000
6 21.000000
7 21.000000
8 26.000000
9 27.000000
10 18.000000
11 21.000000
12 21.000000
13 19.000000
14 26.000000
15 22.000000
16 27.000000
17 28.000000



21 53.000000
22 53.000000






























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/TP4/TIME.DAT <==
1 0.010000
2 0.020000
3 0.130000
4 0.040000
5 0.120000
6 0.620000
7 0.620000
8 5.840000
9 23.760000
10 0.100000
11 0.220000
12 1.150000
13 0.970000
14 7.680000
15 3.530000
16 47.959999
17 209.309998



21 159.470001
22 604.760010






























==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/YAHSP/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 43.000000
7 43.000000
8 64.000000
9 75.000000
10 18.000000
11 21.000000
12 39.000000
13 39.000000
14 60.000000
15 62.000000
16 79.000000
17 94.000000
18 111.000000
19 92.000000
20 119.000000
21 103.000000
22 150.000000
23 170.000000
24 168.000000
25 216.000000
26 290.000000
27 256.000000








36 111.000000
37 196.000000
38 222.000000
39 268.000000
40 195.000000
41 246.000000

43 293.000000
44 267.000000

46 363.000000






==> RESULTS/AIRPORT/NONTEMPORAL/STRIPS/YAHSP/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.020000
5 0.020000
6 0.020000
7 0.020000
8 0.300000
9 0.840000
10 0.020000
11 0.020000
12 0.030000
13 0.030000
14 0.260000
15 0.030000
16 0.700000
17 4.670000
18 42.290001
19 15.760000
20 73.980003
21 0.210000
22 0.240000
23 0.280000
24 0.310000
25 223.529999
26 384.230011
27 0.470000








36 0.290000
37 4.580000
38 0.420000
39 7.170000
40 3.660000
41 0.530000

43 0.750000
44 1094.180054

46 889.020020






==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000
8 394.000000
9 402.000000
10 126.000000
11 228.000000
12 228.000000
13 230.000000
14 390.000000
15 262.000000
16 393.000000
17 399.000000
18 435.000000
19 413.000000
20 435.000000
































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.030000
2 0.030000
3 0.190000
4 0.120000
5 0.260000
6 2.710000
7 2.500000
8 20.450001
9 34.790001
10 0.110000
11 0.370000
12 5.280000
13 5.180000
14 36.520000
15 34.009998
16 110.400002
17 180.399994
18 399.579987
19 208.009995
20 543.340027
































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 64.000000

10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 83.000000


19 92.000000

21 101.000000
22 148.000000
23 168.000000
24 162.000000











36 109.000000
37 158.000000
38 220.000000


41 242.000000











==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/CRIKEY/TIME.DAT <==
1 0.110000
2 0.120000
3 0.240000
4 0.450000
5 0.460000
6 1.800000
7 1.870000
8 7.920000

10 0.470000
11 0.570000
12 1.940000
13 1.450000
14 8.180000
15 4.620000
16 141.100006


19 687.659973

21 38.009998
22 124.839996
23 203.589996
24 197.869995











36 61.630001
37 962.650024
38 375.250000


41 1318.520020











==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 64.000000
2 185.000000


















































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/HSPS_A/TIME.DAT <==
1 175.929993
2 412.089996


















































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000
8 394.000000
9 402.000000
10 126.000000
11 228.000000
12 228.000000
13 230.000000
14 390.000000
15 262.000000
16 393.000000
17 406.000000

19 413.000000

































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.030000
2 0.030000
3 0.040000
4 0.060000
5 0.330000
6 0.150000
7 0.100000
8 1.130000
9 10.620000
10 0.050000
11 0.240000
12 30.410000
13 1.270000
14 4.380000
15 12.750000
16 451.820007
17 987.630005

19 29.180000

































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000
8 402.000000
9 415.000000
10 126.000000
11 228.000000
12 232.000000
13 237.000000
14 394.000000
15 399.000000
16 561.000000
17 574.000000

19 417.000000

































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.030000
2 0.030000
3 0.040000
4 0.060000
5 0.330000
6 0.150000
7 0.100000
8 0.930000
9 4.090000
10 0.050000
11 0.240000
12 0.110000
13 1.120000
14 2.780000
15 1.140000
16 1.040000
17 2.310000

19 6.890000

































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000
8 394.000000
9 402.000000
10 126.000000
11 228.000000
12 232.000000
13 230.000000
14 390.000000
15 262.000000
16 410.000000
17 428.000000
18 472.000000
19 413.000000
20 625.000000
21 285.000000
22 285.000000
23 264.000000
24 396.000000
25 539.000000
26 385.000000
27 524.000000
28 706.000000
29 687.000000
30 641.000000
31 834.000000
32 815.000000
33 859.000000
34 879.000000
35 887.000000
36 322.000000
37 579.000000
38 322.000000
39 955.000000
40 584.000000
41 322.000000
42 579.000000
43 502.000000
44 331.000000








==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 2.010000
3 2.010000
4 4.010000
5 4.010000
6 6.010000
7 7.010000
8 10.010000
9 11.010000
10 5.010000
11 5.010000
12 7.010000
13 7.010000
14 11.010000
15 8.010000
16 14.010000
17 17.010000
18 24.020000
19 89.010002
20 27.020000
21 96.019997
22 176.460007
23 209.500000
24 220.009995
25 303.700012
26 304.059998
27 305.989990
28 308.559998
29 307.920013
30 318.170013
31 321.190002
32 361.959991
33 327.510010
34 329.750000
35 332.170013
36 173.009995
37 350.959991
38 305.200012
39 864.940002
40 801.210022
41 349.040009
42 1553.359985
43 327.579987
44 1693.369995








==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000
8 420.000000
9 428.000000
10 126.000000
11 228.000000
12 232.000000
13 241.000000
14 407.000000
15 409.000000
16 571.000000
17 582.000000
18 733.000000
19 413.000000
20 740.000000
21 285.000000
22 439.000000
23 438.000000
24 396.000000
25 539.000000
26 584.000000
27 524.000000
28 706.000000
29 687.000000
30 641.000000
31 834.000000
32 815.000000
33 859.000000
34 879.000000
35 887.000000
36 322.000000
37 584.000000
38 573.000000
39 955.000000
40 584.000000
41 322.000000
42 579.000000
43 502.000000
44 331.000000








==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.020000
4 0.040000
5 0.040000
6 0.060000
7 0.070000
8 0.100000
9 0.110000
10 0.050000
11 0.050000
12 0.070000
13 0.070000
14 0.110000
15 0.080000
16 0.140000
17 0.170000
18 0.240000
19 0.890000
20 0.270000
21 0.960000
22 1.760000
23 2.080000
24 2.200000
25 3.620000
26 4.020000
27 5.960000
28 8.550000
29 7.910000
30 18.100000
31 21.160000
32 61.919998
33 23.950001
34 29.209999
35 32.160000
36 1.730000
37 19.040001
38 5.180000
39 253.800003
40 201.190002
41 49.009998
42 1553.359985
43 26.540001
44 1693.369995








==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/P_MEP/MAKESPAN.DAT <==
1 64.070000
2 185.080002
3 213.089996
4 127.190002
5 227.199997
6 311.339996
7 247.240005
8 467.410004

10 126.169998
11 228.199997
12 247.210007
13 245.199997
14 489.410004
15 373.339996





































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/P_MEP/TIME.DAT <==
1 0.090000
2 0.400000
3 0.950000
4 2.050000
5 5.710000
6 29.860001
7 16.850000
8 381.950012

10 1.370000
11 4.030000
12 31.530001
13 29.510000
14 645.119995
15 148.699997





































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 20.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 71.000000
10 18.000000
11 21.000000
12 39.000000
13 37.000000
14 60.000000
15 58.000000
16 79.000000
17 88.000000
18 107.000000
19 90.000000
20 115.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 390.000000
33 393.000000
34 427.000000
35 433.000000
36 125.000000
37 158.000000
38 238.000000
39 226.000000
40 207.000000
41 372.000000
42 275.000000
43 417.000000


46 485.000000






==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.030000
2 0.020000
3 0.030000
4 0.050000
5 0.080000
6 0.100000
7 0.100000
8 0.160000
9 0.230000
10 0.070000
11 0.090000
12 0.120000
13 0.120000
14 0.190000
15 0.190000
16 0.290000
17 0.410000
18 0.520000
19 0.530000
20 0.700000
21 6.090000
22 9.030000
23 16.160000
24 16.959999
25 22.690001
26 34.770000
27 39.220001
28 44.540001
29 58.400002
30 63.799999
31 70.879997
32 91.959999
33 89.209999
34 110.339996
35 129.949997
36 19.240000
37 32.759998
38 47.889999
39 55.880001
40 56.630001
41 75.160004
42 94.959999
43 116.769997


46 181.580002






==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 127.000000
5 227.000000
6 232.000000
7 232.000000


10 126.000000
11 228.000000
12 228.000000
13 230.000000

15 262.000000





21 285.000000































==> RESULTS/AIRPORT/TEMPORAL/STRIPS_TEMPORAL/TP4/TIME.DAT <==
1 0.020000
2 0.020000
3 0.260000
4 0.130000
5 0.290000
6 4.630000
7 3.750000


10 0.160000
11 0.480000
12 3.140000
13 3.340000

15 35.090000





21 426.890015































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/ADL_TEMPORAL_TIMEDLITERALS/OPTOP/MAKESPAN.DAT <==
1 68.039062
2 180.382812
3 180.382812
4 218.406250
















































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/ADL_TEMPORAL_TIMEDLITERALS/OPTOP/TIME.DAT <==
1 22.709999
2 28.250000
3 185.410004
4 118.680000
















































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 227.000000
5 227.000000
6 232.000000
7 232.000000
8 394.000000
9 394.000000
10 228.000000
11 128.000000
12 262.000000
13 241.000000
14 262.000000
15 263.000000
16 393.000000
17 435.000000
18 428.000000
19 561.000000
20 472.000000
21 285.000000
22 285.000000
23 264.000000
24 396.000000
25 539.000000
26 385.000000
27 524.000000
28 706.000000
29 687.000000
30 641.000000
31 834.000000
32 705.000000
33 815.000000
34 859.000000
35 879.000000
36 322.000000
37 331.000000
38 322.000000
39 448.000000
40 448.000000
41 584.000000
42 322.000000
43 1216.000000
44 331.000000
45 502.000000







==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.QUALITY/TIME.DAT <==
1 3.010000
2 2.010000
3 2.010000
4 5.010000
5 6.010000
6 6.010000
7 6.010000
8 10.010000
9 11.010000
10 6.010000
11 6.010000
12 10.010000
13 9.010000
14 11.010000
15 12.010000
16 16.010000
17 24.020000
18 19.010000
19 20.010000
20 24.010000
21 103.550003
22 182.009995
23 235.699997
24 262.010010
25 304.410004
26 305.190002
27 306.359985
28 308.510010
29 307.980011
30 318.149994
31 323.089996
32 346.959991
33 374.989990
34 331.589996
35 327.799988
36 105.010002
37 310.839996
38 206.059998
39 312.670013
40 311.700012
41 343.279999
42 346.459991
43 1148.420044
44 1683.390015
45 330.410004







==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.SPEED/MAKESPAN.DAT <==
1 64.000000
2 185.000000
3 200.000000
4 227.000000
5 227.000000
6 232.000000
7 232.000000
8 420.000000
9 420.000000
10 228.000000
11 128.000000
12 405.000000
13 252.000000
14 409.000000
15 420.000000
16 571.000000
17 718.000000
18 582.000000
19 722.000000
20 733.000000
21 285.000000
22 439.000000
23 438.000000
24 396.000000
25 539.000000
26 584.000000
27 524.000000
28 706.000000
29 687.000000
30 641.000000
31 834.000000
32 705.000000
33 815.000000
34 859.000000
35 879.000000
36 322.000000
37 666.000000
38 322.000000
39 448.000000
40 448.000000
41 584.000000
42 322.000000
43 1216.000000
44 331.000000
45 502.000000







==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.SPEED/TIME.DAT <==
1 0.030000
2 0.020000
3 0.020000
4 0.050000
5 0.060000
6 0.060000
7 0.060000
8 0.100000
9 0.110000
10 0.060000
11 0.060000
12 0.100000
13 0.090000
14 0.110000
15 0.120000
16 0.160000
17 0.240000
18 0.190000
19 0.200000
20 0.240000
21 1.030000
22 1.820000
23 2.350000
24 2.620000
25 4.320000
26 4.940000
27 6.330000
28 8.450000
29 7.920000
30 18.020000
31 22.820000
32 13.010000
33 74.760002
34 31.440001
35 27.760000
36 1.050000
37 10.770000
38 2.060000
39 12.640000
40 11.610000
41 20.580000
42 46.439999
43 548.390015
44 1683.390015
45 30.370001







==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/P_MEP/MAKESPAN.DAT <==
1 64.070000


4 227.199997
5 227.199997
6 247.240005
7 247.240005
8 467.410004
9 467.410004
10 228.199997
11 140.229996
12 302.230011

14 373.339996
15 389.559998





































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/P_MEP/TIME.DAT <==
1 0.110000


4 3.220000
5 3.230000
6 16.590000
7 16.760000
8 219.919998
9 222.000000
10 4.190000
11 13.010000
12 51.840000

14 144.490005
15 418.070007





































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 9.000000
3 17.000000
4 21.000000
5 21.000000
6 41.000000
7 41.000000
8 62.000000
9 62.000000
10 21.000000
11 27.000000
12 40.000000
13 46.000000
14 58.000000
15 67.000000
16 79.000000
17 80.000000
18 88.000000
19 98.000000
20 107.000000
21 101.000000
22 148.000000
23 168.000000
24 162.000000
25 212.000000
26 220.000000
27 246.000000
28 294.000000
29 308.000000
30 310.000000
31 358.000000
32 347.000000
33 390.000000
34 393.000000
35 427.000000
36 76.000000
37 113.000000
38 125.000000
39 162.000000
40 162.000000
41 158.000000
42 372.000000
43 226.000000









==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/SGPLAN/TIME.DAT <==
1 0.020000
2 0.030000
3 0.030000
4 0.080000
5 0.090000
6 0.110000
7 0.110000
8 0.170000
9 0.170000
10 0.090000
11 0.130000
12 0.160000
13 0.190000
14 0.190000
15 0.280000
16 0.280000
17 0.350000
18 0.400000
19 0.380000
20 0.510000
21 6.090000
22 8.930000
23 16.200001
24 17.160000
25 22.879999
26 33.840000
27 39.130001
28 43.820000
29 58.040001
30 65.900002
31 70.059998
32 82.160004
33 92.150002
34 90.330002
35 108.989998
36 7.190000
37 15.790000
38 19.410000
39 32.049999
40 33.939999
41 34.490002
42 76.309998
43 55.320000









==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/TILSAPA/MAKESPAN.DAT <==
1 115.080002
2 185.089996

4 227.210007
5 227.210007




10 228.210007
11 128.270004
12 282.399994








































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/TILSAPA/TIME.DAT <==
1 0.544000
2 0.637000

4 1.087000
5 1.493000




10 1.071000
11 1.240000
12 126.063004








































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 130.000000
2 250.000000
3 265.000000
4 402.000000
5 1844.000000
6 408.000000
7 1844.000000
8 570.000000
9 1844.000000
10 1842.000000
11 1574.000000
12 1844.000000
13 7340.000000
14 1844.000000
15 1576.000000
16 1844.000000

18 1576.000000

20 1576.000000
































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.050000
2 0.040000
3 0.240000
4 0.380000
5 0.510000
6 2.980000
7 3.790000
8 21.090000
9 78.959999
10 0.800000
11 1.720000
12 15.900000
13 16.469999
14 40.020000
15 67.580002
16 173.500000

18 192.470001

20 444.390015
































==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 11.000000
2 12.000000
3 20.000000
4 24.000000
5 30.000000
6 44.000000




11 34.000000









21 112.000000
22 159.000000
23 177.000000












36 81.000000

38 130.000000



42 265.000000










==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CRIKEY/TIME.DAT <==
1 0.140000
2 0.240000
3 0.810000
4 1.220000
5 2.170000
6 9.550000




11 1.460000









21 90.099998
22 411.149994
23 357.170013












36 18.290001

38 149.110001



42 832.739990










==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 9.000000
2 10.000000
3 18.000000
4 22.000000
5 22.000000
6 44.000000
7 42.000000
8 63.000000
9 63.000000
10 22.000000
11 28.000000
12 41.000000
13 47.000000
14 59.000000
15 68.000000
16 80.000000
17 81.000000
18 89.000000
19 99.000000
20 108.000000
21 102.000000
22 151.000000
23 169.000000
24 163.000000




























==> RESULTS/AIRPORT/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.010000
2 0.070000
3 0.020000
4 0.060000
5 0.060000
6 0.260000
7 0.210000
8 2.110000
9 2.240000
10 0.080000
11 0.030000
12 0.150000
13 0.120000
14 0.130000
15 0.760000
16 0.470000
17 0.360000
18 0.320000
19 0.490000
20 0.640000
21 1.270000
22 2.310000
23 3.100000
24 4.780000




























==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/BFHSP/NRACTIONS.DAT <==
1 5.000000
2 12.000000
3 11.000000
4 14.000000
5 9.000000
6 11.000000
7 10.000000
8 11.000000
9 16.000000
10 19.000000
11 22.000000









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/BFHSP/TIME.DAT <==
1 0.050000
2 0.100000
3 0.150000
4 0.200000
5 0.310000
6 0.580000
7 1.210000
8 1.860000
9 102.330002
10 1468.979980
11 147.339996









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/CPT/MAKESPAN.DAT <==
1 3.000000
2 6.000000
3 8.000000
4 11.000000
5 7.000000
6 7.000000
7 7.000000
8 7.000000
9 9.000000



13 12.000000
14 16.000000






































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/CPT/TIME.DAT <==
1 0.270000
2 0.270000
3 1.490000
4 118.980003
5 7.310000
6 6.740000
7 32.090000
8 17.860001
9 310.829987



13 301.029999
14 518.270020






































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 5.000000
2 14.000000
3 14.000000
4 13.000000
5 9.000000
6 13.000000
7 12.000000
8 13.000000
9 33.000000
10 33.000000
11 46.000000
12 57.000000
13 71.000000
14 30.000000
15 30.000000
16 96.000000
17 26.000000
18 34.000000
19 38.000000
20 59.000000
21 14.000000

23 48.000000
24 82.000000
25 172.000000
26 166.000000


29 88.000000

31 86.000000
32 66.000000
33 196.000000
34 108.000000
35 158.000000


38 47.000000

40 48.000000
41 12.000000







49 47.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/CRIKEY/TIME.DAT <==
1 0.030000
2 0.410000
3 0.160000
4 0.130000
5 0.110000
6 0.190000
7 0.580000
8 0.320000
9 1.730000
10 1.380000
11 5.440000
12 3.740000
13 6.100000
14 0.870000
15 1.460000
16 6.370000
17 1.480000
18 2.040000
19 2.650000
20 30.930000
21 0.490000

23 371.329987
24 53.790001
25 411.640015
26 1208.989990


29 16.969999

31 246.320007
32 20.690001
33 173.550003
34 215.750000
35 515.900024


38 10.460000

40 12.700000
41 2.870000







49 40.790001



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 12.000000
3 10.000000
4 13.000000
5 10.000000
6 13.000000
7 10.000000
8 15.000000
9 15.000000
10 24.000000
11 20.000000
12 40.000000
13 29.000000
14 36.000000
15 34.000000
16 96.000000
17 26.000000
18 46.000000
19 30.000000
20 44.000000
21 14.000000
22 35.000000
23 23.000000
24 68.000000
25 42.000000
26 55.000000
27 52.000000
28 85.000000
29 75.000000
30 51.000000
31 29.000000
32 46.000000
33 48.000000
34 69.000000
35 33.000000
36 60.000000
37 40.000000
38 53.000000
39 41.000000
40 50.000000
41 12.000000







49 46.000000
50 63.000000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.430000
2 0.410000
3 0.580000
4 0.580000
5 0.870000
6 0.870000
7 1.270000
8 1.220000
9 1.640000
10 1.640000
11 1.310000
12 1.260000
13 1.550000
14 1.650000
15 1.690000
16 6.390000
17 2.490000
18 2.600000
19 2.980000
20 3.050000
21 2.030000
22 2.080000
23 3.080000
24 3.940000
25 4.120000
26 3.990000
27 4.710000
28 7.060000
29 8.320000
30 5.650000
31 3.590000
32 3.950000
33 4.220000
34 5.080000
35 6.800000
36 8.380000
37 9.420000
38 8.060000
39 10.850000
40 11.820000
41 12.120000







49 29.430000
50 33.279999


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 12.000000
3 12.000000
4 16.000000
5 10.000000
6 13.000000
7 9.000000
8 16.000000
9 17.000000
10 22.000000
11 24.000000
12 44.000000
13 20.000000
14 40.000000
15 30.000000
16 82.000000
17 22.000000
18 61.000000
19 30.000000
20 57.000000
21 22.000000
22 39.000000
23 18.000000
24 42.000000
25 42.000000
26 58.000000
27 41.000000
28 47.000000
29 40.000000
30 54.000000
31 25.000000
32 37.000000
33 40.000000
34 47.000000
35 32.000000
36 47.000000

38 42.000000
39 37.000000
40 52.000000
41 12.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/DOWNWARD/TIME.DAT <==
1 0.380000
2 0.410000
3 0.610000
4 0.600000
5 0.760000
6 0.930000
7 1.240000
8 1.260000
9 1.610000
10 1.600000
11 1.840000
12 1.320000
13 2.570000
14 2.730000
15 2.180000
16 2.110000
17 3.610000
18 3.080000
19 3.060000
20 3.820000
21 2.050000
22 3.270000
23 4.630000
24 6.060000
25 25.160000
26 25.730000
27 24.750000
28 25.480000
29 100.639999
30 24.190001
31 5.090000
32 5.160000
33 24.580000
34 25.379999
35 137.070007
36 146.750000

38 29.020000
39 152.759995
40 1515.420044
41 17.500000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/FAP/NRACTIONS.DAT <==
1 8.000000
2 12.000000
3 13.000000
4 16.000000
5 11.000000

7 12.000000
8 15.000000
9 20.000000
10 27.000000
11 40.000000
12 68.000000
13 30.000000
14 48.000000
15 131.000000

17 22.000000
18 68.000000
19 46.000000



23 32.000000
24 94.000000
25 61.000000
26 79.000000
27 60.000000

29 75.000000
30 176.000000
31 44.000000

33 82.000000



37 55.000000
38 109.000000




43 293.000000
44 522.000000
45 209.000000



49 74.000000
50 135.000000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/FAP/TIME.DAT <==
1 0.010000
2 0.010000
3 0.030000
4 0.000000
5 0.010000

7 0.010000
8 0.010000
9 0.010000
10 0.010000
11 0.030000
12 0.040000
13 0.010000
14 0.030000
15 1.960000

17 0.030000
18 0.110000
19 0.040000



23 0.020000
24 0.080000
25 0.050000
26 0.090000
27 0.110000

29 0.120000
30 0.780000
31 0.050000

33 0.140000



37 0.100000
38 1.040000




43 10.450000
44 16.350000
45 9.410000



49 0.790000
50 0.650000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 3.000000
2 8.000000
3 11.000000
4 13.000000
5 7.000000
6 7.000000
7 7.000000
8 7.000000
9 11.000000
10 11.000000


13 58.000000
14 132.000000


17 40.000000

19 34.000000
20 72.000000
21 18.000000

23 13.000000
24 22.000000


27 143.000000
28 222.000000

30 120.000000
31 14.000000








40 60.000000
41 9.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.030000
2 1.050000
3 0.690000
4 1.540000
5 0.260000
6 0.200000
7 0.370000
8 0.610000
9 2.670000
10 541.099976


13 30.650000
14 961.099976


17 21.420000

19 15.010000
20 574.419983
21 1486.349976

23 1147.319946
24 327.320007


27 403.119995
28 497.940002

30 160.149994
31 941.700012








40 1220.329956
41 111.190002











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 6.000000
2 23.000000
3 13.000000
4 52.000000
5 13.000000
6 16.000000
7 9.000000
8 38.000000
9 21.000000
10 29.000000


13 58.000000
14 132.000000


17 40.000000

19 34.000000
20 72.000000
21 62.000000

23 13.000000
24 22.000000


27 143.000000
28 222.000000

30 120.000000
31 16.000000








40 60.000000
41 9.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.100000
4 0.040000
5 0.040000
6 0.040000
7 0.040000
8 0.080000
9 0.080000
10 0.090000


13 30.650000
14 961.099976


17 21.420000

19 15.010000
20 574.419983
21 4.360000

23 198.389999
24 327.320007


27 403.119995
28 497.940002

30 160.149994
31 99.500000








40 1220.329956
41 111.190002











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 5.000000
2 12.000000
3 8.000000
4 11.000000
5 8.000000
6 10.000000
7 8.000000
8 10.000000
9 14.000000
10 20.000000
11 20.000000
12 24.000000
13 22.000000
14 30.000000
15 26.000000
16 82.000000
17 22.000000
18 38.000000
19 28.000000
20 38.000000
21 14.000000
22 62.000000
23 18.000000
24 38.000000
25 44.000000
26 95.000000
27 30.000000
28 79.000000
29 89.000000
30 70.000000
31 24.000000
32 97.000000
33 47.000000
34 40.000000
35 42.000000
36 51.000000
37 24.000000
38 170.000000
39 34.000000
40 55.000000
41 12.000000







49 42.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 12.010000
3 3.010000
4 2.010000
5 3.010000
6 2.010000
7 3.010000
8 4.010000
9 4.010000
10 5.010000
11 56.029999
12 304.309998
13 10.010000
14 142.020004
15 161.009995
16 126.129997
17 24.010000
18 178.039993
19 127.010002
20 312.880005
21 10.010000
22 307.359985
23 44.020000
24 314.570007
25 373.059998
26 376.230011
27 215.020004
28 304.709991
29 306.359985
30 305.329987
31 372.299988
32 328.160004
33 311.619995
34 536.090027
35 115.019997
36 735.320007
37 326.619995
38 1043.689941
39 325.950012
40 309.320007
41 114.050003







49 703.580017



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 6.000000
2 222.000000
3 9.000000
4 16.000000
5 9.000000
6 10.000000
7 9.000000
8 16.000000
9 18.000000
10 28.000000
11 20.000000
12 28.000000
13 26.000000
14 44.000000
15 38.000000
16 82.000000
17 38.000000
18 40.000000
19 74.000000
20 74.000000
21 18.000000
22 62.000000
23 21.000000
24 56.000000
25 44.000000
26 95.000000
27 97.000000
28 88.000000
29 89.000000
30 70.000000
31 48.000000
32 97.000000
33 47.000000
34 40.000000
35 42.000000
36 51.000000
37 58.000000
38 170.000000
39 48.000000
40 63.000000
41 12.000000







49 53.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.120000
3 0.030000
4 0.020000
5 0.030000
6 0.020000
7 0.030000
8 0.040000
9 0.040000
10 0.050000
11 0.560000
12 4.300000
13 0.100000
14 1.420000
15 1.610000
16 126.129997
17 0.240000
18 1.780000
19 1.270000
20 12.710000
21 0.100000
22 7.350000
23 0.400000
24 14.510000
25 72.949997
26 76.209999
27 2.150000
28 4.690000
29 6.050000
30 5.300000
31 72.279999
32 28.139999
33 11.610000
34 536.090027
35 1.150000
36 135.270004
37 26.469999
38 443.670013
39 25.820000
40 9.280000
41 1.140000







49 103.529999



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/MACRO_FF/NRACTIONS.DAT <==
1 5.000000
2 12.000000
3 9.000000
4 11.000000
5 9.000000
6 13.000000
7 12.000000
8 13.000000
9 24.000000
10 28.000000
11 28.000000
12 32.000000
13 30.000000
14 38.000000
15 40.000000
16 70.000000
17 30.000000
18 80.000000

20 46.000000
21 14.000000

23 34.000000
24 37.000000
25 57.000000
26 85.000000
27 70.000000
28 86.000000

30 64.000000
31 35.000000
32 56.000000
33 52.000000
34 57.000000
35 45.000000
36 57.000000

38 50.000000
39 35.000000
40 42.000000
41 12.000000







49 46.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/MACRO_FF/TIME.DAT <==
1 0.000000
2 0.000000
3 0.010000
4 0.010000
5 0.010000
6 0.010000
7 0.010000
8 0.000000
9 0.020000
10 0.030000
11 0.030000
12 0.040000
13 0.040000
14 0.020000
15 0.120000
16 0.210000
17 0.040000
18 3.100000

20 0.080000
21 0.020000

23 0.190000
24 0.140000
25 1.800000
26 294.220001
27 2.750000
28 2.970000

30 0.930000
31 0.310000
32 1.820000
33 5.180000
34 241.330002
35 145.809998
36 13.790000

38 153.460007
39 0.150000
40 0.440000
41 0.280000







49 2.350000



==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/MARVIN/MAKESPAN.DAT <==
1 3.000000
2 12.000000
3 7.000000
4 11.000000
5 11.000000
6 14.000000
7 10.000000
8 14.000000
9 18.000000
10 25.000000
11 37.000000
12 40.000000
13 18.000000
14 35.000000
15 52.000000
16 110.000000
17 22.000000
18 34.000000


21 22.000000
22 52.000000
23 25.000000
24 46.000000

26 95.000000

28 68.000000


31 50.000000



35 49.000000



39 40.000000

41 14.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/MARVIN/TIME.DAT <==
1 0.040000
2 0.050000
3 0.030000
4 0.040000
5 0.060000
6 0.060000
7 0.070000
8 0.200000
9 0.140000
10 0.200000
11 0.280000
12 0.510000
13 0.550000
14 1.710000
15 0.580000
16 39.750000
17 0.500000
18 1.860000


21 0.130000
22 0.390000
23 0.410000
24 63.750000

26 7.650000

28 27.350000


31 1.370000



35 144.919998



39 24.930000

41 25.270000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 3.000000
2 6.000000
3 8.000000

5 7.000000
6 7.000000
7 7.000000
8 7.000000
































41 9.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.200000
2 1.150000
3 16.510000

5 505.850006
6 382.720001
7 1411.339966
8 1730.780029
































41 48.290001











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/P_MEP/MAKESPAN.DAT <==
1 5.040000
2 10.090000
3 14.130000
4 13.120000
5 16.150000
6 17.160000
7 13.120000
8 15.140000
9 25.240000


12 48.470001
13 27.260000
14 72.709999






































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/P_MEP/TIME.DAT <==
1 10.150000
2 12.070000
3 41.009998
4 98.879997
5 189.399994
6 86.989998
7 155.669998
8 138.179993
9 504.350006


12 565.400024
13 697.890015
14 1764.979980






































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/ROADMAPPER/NRACTIONS.DAT <==
1 6.000000
2 14.000000
3 11.000000
4 15.000000
5 10.000000
6 13.000000
7 9.000000

9 20.000000
10 26.000000


13 30.000000

15 45.000000
16 106.000000
17 46.000000
18 62.000000
19 40.000000

21 26.000000

23 43.000000
24 39.000000
25 56.000000
26 63.000000
27 65.000000











39 34.000000

41 12.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/ROADMAPPER/TIME.DAT <==
1 0.370000
2 1.260000
3 1.830000
4 11.670000
5 4.920000
6 6.820000
7 8.270000

9 38.570000
10 57.610001


13 23.090000

15 62.750000
16 229.429993
17 186.389999
18 414.679993
19 213.440002

21 37.919998

23 304.850006
24 143.089996
25 829.950012
26 491.230011
27 1053.770020











39 1628.589966

41 164.520004











==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 3.000000
2 6.000000
3 8.000000
4 11.000000
5 7.000000
6 7.000000
7 7.000000
8 7.000000
9 9.000000
10 10.000000
11 16.000000









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SATPLAN/TIME.DAT <==
1 0.420000
2 0.070000
3 0.350000
4 96.190002
5 0.380000
6 0.290000
7 1.740000
8 2.020000
9 126.349998
10 211.339996
11 479.820007









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SEMSYN/NRACTIONS.DAT <==
1 5.000000
2 12.000000
3 10.000000
4 15.000000
5 9.000000
6 11.000000
7 9.000000
8 11.000000
9 19.000000

11 20.000000









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SEMSYN/TIME.DAT <==
1 9.840000
2 11.050000
3 33.759998
4 52.750000
5 63.139999
6 388.279999
7 186.139999
8 171.330002
9 591.210022

11 403.119995









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 6.000000
2 18.000000
3 15.000000
4 16.000000
5 14.000000
6 17.000000
7 23.000000
8 21.000000
9 32.000000
10 39.000000
11 24.000000
12 24.000000
13 36.000000
14 66.000000
15 30.000000
16 70.000000
17 26.000000
18 52.000000
19 74.000000
20 106.000000
21 18.000000
22 53.000000
23 30.000000
24 55.000000
25 69.000000
26 72.000000
27 67.000000
28 81.000000
29 75.000000
30 147.000000
31 44.000000
32 95.000000
33 95.000000
34 65.000000
35 45.000000
36 79.000000
37 47.000000
38 54.000000
39 79.000000
40 101.000000
41 18.000000
42 65.000000
43 70.000000
44 86.000000
45 72.000000
46 86.000000
47 138.000000
48 143.000000
49 82.000000
50 154.000000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.010000
5 0.020000
6 0.010000
7 0.010000
8 0.020000
9 0.040000
10 0.040000
11 0.050000
12 0.050000
13 0.070000
14 0.110000
15 0.090000
16 1.060000
17 0.160000
18 0.190000
19 0.250000
20 0.430000
21 0.100000
22 0.140000
23 0.180000
24 2.600000
25 0.410000
26 0.410000
27 0.570000
28 0.710000
29 0.870000
30 3.070000
31 0.230000
32 1.310000
33 8.230000
34 0.490000
35 0.560000
36 0.790000
37 0.970000
38 0.980000
39 3.510000
40 4.090000
41 1.400000
42 11.200000
43 3.710000
44 3.700000
45 5.080000
46 33.250000
47 22.850000
48 23.469999
49 11.540000
50 24.480000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/TP4/MAKESPAN.DAT <==
1 3.000000
2 6.000000
3 6.000000
4 6.000000
5 6.000000
6 6.000000
7 6.000000
8 7.000000


11 12.000000









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/TP4/TIME.DAT <==
1 0.100000
2 0.110000
3 0.340000
4 0.360000
5 4.260000
6 1.880000
7 3.190000
8 9.100000


11 1454.180054









































==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/YAHSP/NRACTIONS.DAT <==
1 5.000000
2 16.000000
3 20.000000
4 17.000000
5 15.000000
6 20.000000
7 11.000000
8 17.000000
9 20.000000
10 27.000000
11 28.000000
12 40.000000
13 76.000000
14 30.000000
15 60.000000
16 76.000000
17 28.000000
18 30.000000
19 58.000000
20 83.000000
21 40.000000
22 93.000000
23 53.000000
24 85.000000
25 52.000000
26 190.000000
27 143.000000
28 102.000000
29 64.000000
30 56.000000
31 43.000000
32 65.000000
33 130.000000
34 101.000000
35 121.000000
36 100.000000
37 91.000000
38 138.000000
39 89.000000
40 87.000000
41 13.000000
42 145.000000
43 686.000000
44 142.000000
45 1011.000000
46 352.000000
47 126.000000
48 253.000000
49 83.000000
50 211.000000


==> RESULTS/PIPESWORLD/NOTANKAGE_NONTEMPORAL/STRIPS/YAHSP/TIME.DAT <==
1 0.000000
2 0.010000
3 0.010000
4 0.030000
5 0.010000
6 0.010000
7 0.010000
8 0.010000
9 0.010000
10 0.000000
11 0.010000
12 0.020000
13 0.040000
14 0.020000
15 5.030000
16 6.020000
17 0.020000
18 0.030000
19 0.030000
20 0.110000
21 0.030000
22 0.060000
23 0.030000
24 0.060000
25 0.050000
26 0.080000
27 0.090000
28 0.050000
29 0.120000
30 0.070000
31 0.050000
32 0.080000
33 0.060000
34 0.070000
35 0.150000
36 0.650000
37 0.440000
38 0.310000
39 0.140000
40 0.330000
41 0.120000
42 6.360000
43 32.459999
44 71.870003
45 4.760000
46 0.520000
47 0.890000
48 1.250000
49 1.110000
50 0.590000


==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 6.000000
2 12.000000
3 16.000000
4 22.000000
5 14.000000
6 14.000000
7 14.000000
8 14.000000
9 18.000000



13 6.000000
14 8.000000






































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.280000
2 0.270000
3 1.540000
4 121.470001
5 7.640000
6 6.820000
7 33.259998
8 18.629999
9 333.670013



13 396.399994
14 515.799988






































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 5.000000
2 16.000000
3 19.000000
4 25.000000
5 9.000000
6 13.000000
7 8.000000
8 17.000000
9 45.000000
10 34.000000
11 35.000000
12 72.000000
13 24.000000
14 34.000000
15 32.000000
16 112.000000
17 22.000000
18 46.000000
19 28.000000
20 46.000000
21 22.000000
22 83.000000
23 21.000000
24 54.000000
25 61.000000
26 142.000000


29 40.000000

31 128.000000
32 168.000000
33 121.000000

35 255.000000



39 41.000000
40 63.000000












==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/CRIKEY/TIME.DAT <==
1 0.110000
2 0.650000
3 0.440000
4 0.760000
5 0.280000
6 0.640000
7 0.440000
8 1.420000
9 7.030000
10 3.520000
11 4.280000
12 17.290001
13 1.760000
14 3.270000
15 3.470000
16 33.180000
17 3.590000
18 9.910000
19 5.520000
20 9.500000
21 2.390000
22 12.440000
23 3.530000
24 22.420000
25 18.879999
26 1014.979980


29 14.620000

31 377.049988
32 321.720001
33 1690.410034

35 918.809998



39 25.549999
40 45.810001












==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 6.000000
2 12.000000
3 12.000000
4 12.000000
5 12.000000
6 12.000000
7 12.000000
8 14.000000












































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.140000
2 0.500000
3 0.910000
4 1.230000
5 39.950001
6 15.590000
7 5.110000
8 65.779999












































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 6.000000
2 12.000000
3 20.000000
4 26.000000
5 14.000000
6 14.000000
7 14.000000
8 14.000000
9 18.000000
10 22.000000


13 8.000000
14 25.000000


17 12.000000
18 74.000000
19 35.000000
20 13.000000
21 8.000000
22 21.000000
23 13.000000
24 28.000000
25 162.000000

27 31.000000
28 32.000000
29 20.000000
30 52.000000










41 6.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.030000
2 12.390000
3 3.100000
4 0.630000
5 0.190000
6 0.090000
7 0.050000
8 0.240000
9 11.620000
10 30.590000


13 0.260000
14 27.190001


17 17.370001
18 1700.040039
19 175.330002
20 36.990002
21 2.030000
22 21.469999
23 11.020000
24 1011.789978
25 648.000000

27 1326.500000
28 181.270004
29 56.680000
30 544.260010










41 249.160004











==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 12.000000
2 56.000000
3 76.000000
4 80.000000
5 28.000000
6 32.000000
7 18.000000
8 32.000000
9 52.000000
10 44.000000


13 8.000000
14 25.000000


17 12.000000
18 74.000000
19 35.000000
20 13.000000
21 9.000000
22 21.000000
23 14.000000
24 28.000000
25 162.000000

27 31.000000
28 36.000000
29 20.000000
30 52.000000










41 6.000000











==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.020000
2 0.030000
3 0.040000
4 0.050000
5 0.050000
6 0.050000
7 0.030000
8 0.060000
9 0.090000
10 0.060000


13 0.260000
14 27.190001


17 17.370001
18 1700.040039
19 175.330002
20 36.990002
21 1.960000
22 21.469999
23 10.750000
24 1011.789978
25 648.000000

27 1326.500000
28 153.960007
29 56.680000
30 544.260010










41 249.160004











==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 6.000000
2 16.000000
3 12.000000
4 16.000000
5 12.000000
6 12.000000
7 12.000000
8 14.000000
9 18.000000
10 26.000000
11 9.000000
12 9.000000
13 9.000000
14 13.000000
15 11.000000
16 46.000000
17 8.000000
18 16.000000
19 10.000000
20 12.000000
21 7.000000

23 13.000000
24 20.000000
25 28.000000
26 226.000000
27 11.000000
28 17.000000
29 20.000000
30 29.000000
31 8.670000
32 42.330002
33 12.000000
34 27.330000
35 7.000000
36 27.000000
37 13.330000
38 19.670000
39 14.000000
40 20.670000
41 4.000000







49 12.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 1.010000
2 6.010000
3 2.010000
4 2.010000
5 3.010000
6 3.010000
7 4.010000
8 4.010000
9 5.010000
10 6.010000
11 10.050000
12 305.149994
13 11.030000
14 305.209991
15 252.009995
16 371.109985
17 28.059999
18 309.929993
19 157.039993
20 308.829987
21 12.010000

23 45.020000
24 307.390015
25 303.880005
26 388.890015
27 305.290009
28 353.549988
29 311.179993
30 311.760010
31 704.140015
32 889.669983
33 1112.069946
34 976.570007
35 319.220001
36 319.040009
37 1256.969971
38 320.109985
39 313.920013
40 314.829987
41 128.039993







49 1238.680054



==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 12.000000
2 432.000000
3 16.000000
4 26.000000
5 18.000000
6 18.000000
7 12.000000
8 20.000000
9 32.000000
10 50.000000
11 9.000000
12 11.000000
13 9.000000
14 14.000000
15 16.000000
16 46.000000
17 17.000000
18 22.000000
19 33.000000
20 19.000000
21 9.000000

23 18.000000
24 38.000000
25 28.000000
26 226.000000
27 11.000000
28 34.000000
29 21.000000
30 50.000000
31 13.000000
32 42.330002
33 78.330002
34 34.330002
35 34.669998
36 27.000000
37 29.670000
38 19.670000
39 22.000000
40 23.000000
41 4.000000







49 12.000000



==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.010000
2 0.060000
3 0.020000
4 0.020000
5 0.030000
6 0.030000
7 0.040000
8 0.040000
9 0.050000
10 0.060000
11 0.100000
12 5.140000
13 0.110000
14 5.180000
15 2.520000
16 71.059998
17 0.280000
18 9.850000
19 1.570000
20 8.670000
21 0.120000

23 0.450000
24 7.340000
25 3.530000
26 88.750000
27 5.250000
28 21.400000
29 11.120000
30 11.730000
31 104.120003
32 289.649994
33 410.489990
34 376.529999
35 18.059999
36 19.020000
37 656.969971
38 20.100000
39 13.910000
40 14.770000
41 1.280000







49 1238.680054



==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/P_MEP/MAKESPAN.DAT <==
1 10.040000
2 20.090000
3 28.129999
4 26.120001
5 32.150002
6 34.160000
7 26.120001
8 30.139999
9 50.240002


12 24.469999
13 13.760000
14 36.709999






































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/P_MEP/TIME.DAT <==
1 10.280000
2 11.960000
3 39.259998
4 83.339996
5 133.300003
6 64.690002
7 125.110001
8 119.769997
9 508.220001


12 560.219971
13 673.280029
14 1630.459961






































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 6.000000
2 18.000000
3 15.000000
4 16.000000
5 14.000000
6 17.000000
7 23.000000
8 21.000000
9 32.000000
10 39.000000
11 24.000000
12 24.000000
13 36.000000
14 66.000000
15 30.000000
16 70.000000
17 26.000000
18 52.000000
19 74.000000
20 106.000000
21 18.000000
22 53.000000
23 30.000000
24 55.000000
25 69.000000
26 72.000000
27 67.000000
28 81.000000
29 75.000000
30 147.000000
31 44.000000
32 95.000000
33 95.000000
34 65.000000
35 45.000000
36 79.000000
37 47.000000
38 54.000000
39 79.000000
40 101.000000
41 18.000000
42 65.000000
43 70.000000
44 86.000000
45 72.000000
46 86.000000
47 138.000000
48 143.000000
49 82.000000
50 154.000000


==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.000000
2 0.010000
3 0.020000
4 0.010000
5 0.020000
6 0.020000
7 0.030000
8 0.020000
9 0.040000
10 0.030000
11 0.050000
12 0.050000
13 0.080000
14 0.090000
15 0.090000
16 1.070000
17 0.140000
18 0.200000
19 0.240000
20 0.450000
21 0.100000
22 0.150000
23 0.190000
24 2.550000
25 0.380000
26 0.410000
27 0.590000
28 0.710000
29 0.840000
30 3.030000
31 0.230000
32 1.270000
33 8.180000
34 0.510000
35 0.550000
36 0.860000
37 0.980000
38 0.920000
39 3.360000
40 3.900000
41 1.380000
42 11.010000
43 3.630000
44 3.690000
45 4.730000
46 33.590000
47 21.760000
48 22.379999
49 10.900000
50 23.480000


==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 6.000000
2 12.000000
3 12.000000
4 12.000000
5 12.000000
6 12.000000
7 12.000000
8 14.000000












































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL/STRIPS_TEMPORAL/TP4/TIME.DAT <==
1 0.140000
2 0.150000
3 0.580000
4 0.810000
5 56.759998
6 22.650000
7 15.940000
8 136.139999












































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL_DEADLINES/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.SPEED/TIME.DAT <==
1 0.010000
2 0.020000
3 0.210000
4 0.680000
5 0.060000
6 0.280000
7 0.070000
8 0.580000
9 0.100000
10 13.460000
11 3.910000
12 24.910000
13 1.930000



17 23.719999

19 73.309998

21 0.120000
22 0.320000

24 40.860001
25 84.419998
26 278.790009
27 9.780000


30 1.310000






















==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL_DEADLINES/STRIPS_TEMPORAL_TIMEDLITERALS/TILSAPA/MAKESPAN.DAT <==
1 6.070001
2 23.250002


5 14.150002















































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL_DEADLINES/STRIPS_TEMPORAL_TIMEDLITERALS/TILSAPA/TIME.DAT <==
1 10.751000
2 157.570999


5 64.447998















































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL_DEADLINES_CO/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 18.240000
2 52.419998
3 42.340000

5 34.320000
6 30.320000
7 34.320000
8 38.340000












































==> RESULTS/PIPESWORLD/NOTANKAGE_TEMPORAL_DEADLINES_CO/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.490000
2 2.130000
3 243.369995

5 10.470000
6 11.220000
7 32.099998
8 31.719999












































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/BFHSP/NRACTIONS.DAT <==
1 5.000000
2 14.000000
3 11.000000
4 14.000000
5 9.000000
6 11.000000














































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/BFHSP/TIME.DAT <==
1 0.150000
2 0.200000
3 5.210000
4 20.440001
5 5.040000
6 16.350000














































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/CPT/MAKESPAN.DAT <==
1 3.000000
2 11.000000
3 8.000000

5 7.000000
6 7.000000














































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/CPT/TIME.DAT <==
1 0.740000
2 8.760000
3 1518.280029

5 154.009995
6 151.679993














































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 5.000000

3 12.000000
4 23.000000

6 12.000000
7 15.000000
8 24.000000

10 37.000000
11 38.000000

13 34.000000
14 50.000000
15 38.000000
16 180.000000

18 48.000000

20 42.000000
21 18.000000









31 74.000000
32 237.000000







40 60.000000
41 52.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/CRIKEY/TIME.DAT <==
1 0.100000

3 0.690000
4 1.140000

6 0.650000
7 7.520000
8 13.890000

10 28.570000
11 3.650000

13 38.040001
14 85.080002
15 38.209999
16 1402.270020

18 34.009998

20 53.900002
21 2.460000









31 184.110001
32 1681.150024







40 183.050003
41 268.399994











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 5.000000
2 14.000000
3 10.000000
4 15.000000
5 9.000000
6 12.000000
7 11.000000
8 12.000000
9 33.000000
10 33.000000
11 30.000000
12 48.000000
13 30.000000
14 70.000000
15 48.000000

17 114.000000
18 72.000000
19 42.000000
20 52.000000
21 22.000000
22 39.000000


25 50.000000
26 55.000000
27 77.000000

29 74.000000
30 71.000000
31 68.000000
32 57.000000
33 57.000000
34 59.000000
35 44.000000

37 70.000000
38 65.000000
39 66.000000
40 48.000000
41 22.000000








50 65.000000


==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.650000
2 0.640000
3 1.920000
4 1.990000
5 2.250000
6 2.180000
7 6.280000
8 6.600000
9 8.520000
10 8.110000
11 3.410000
12 614.489990
13 7.320000
14 290.459991
15 56.090000

17 419.269989
18 21.559999
19 16.950001
20 34.750000
21 6.720000
22 803.739990


25 72.610001
26 99.089996
27 77.489998

29 116.010002
30 264.209991
31 163.240005
32 585.530029
33 363.339996
34 35.580002
35 128.279999

37 180.759995
38 125.199997
39 234.589996
40 79.629997
41 36.970001








50 456.609985


==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/DOWNWARD/NRACTIONS.DAT <==
1 8.000000
2 14.000000
3 13.000000
4 13.000000
5 13.000000
6 12.000000
7 13.000000
8 15.000000
9 28.000000
10 31.000000
11 42.000000

13 20.000000
14 54.000000
15 46.000000

17 118.000000
18 64.000000
19 32.000000

21 14.000000


24 62.000000






31 88.000000





















==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/DOWNWARD/TIME.DAT <==
1 0.640000
2 0.650000
3 1.940000
4 1.940000
5 2.190000
6 2.250000
7 6.610000
8 6.690000
9 25.299999
10 9.150000
11 59.939999

13 6.690000
14 164.009995
15 238.139999

17 426.649994
18 510.619995
19 37.919998

21 8.040000


24 976.900024






31 718.159973





















==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/FAP/NRACTIONS.DAT <==
1 6.000000

3 14.000000

5 14.000000
6 19.000000

8 49.000000
9 43.000000
10 51.000000
11 52.000000
12 64.000000
13 70.000000
14 184.000000

16 316.000000

18 222.000000
19 42.000000



23 96.000000
24 167.000000
25 96.000000
26 143.000000


29 102.000000
30 121.000000








39 80.000000
40 123.000000
41 27.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/FAP/TIME.DAT <==
1 0.010000

3 0.170000

5 0.020000
6 0.010000

8 0.100000
9 0.150000
10 0.070000
11 0.240000
12 0.160000
13 0.170000
14 0.900000

16 8.030000

18 8.240000
19 0.160000



23 0.970000
24 2.470000
25 1.860000
26 3.230000


29 2.160000
30 1.620000








39 2.240000
40 13.810000
41 0.390000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 3.000000
2 13.000000
3 10.000000
4 13.000000
5 7.000000
6 8.000000
7 7.000000
8 7.000000
9 12.000000
10 20.000000
11 62.000000

13 32.000000





19 100.000000

21 46.000000
22 74.000000


















41 35.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.020000
2 33.970001
3 10.710000
4 116.330002
5 0.400000
6 1.000000
7 6.200000
8 397.589996
9 1454.439941
10 1375.199951
11 989.109985

13 174.919998





19 453.649994

21 180.360001
22 38.810001


















41 778.140015











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 3.000000
2 108.000000
3 17.000000
4 167.000000
5 9.000000
6 10.000000
7 27.000000
8 19.000000
9 50.000000
10 103.000000
11 62.000000

13 32.000000





19 100.000000

21 46.000000
22 74.000000


















41 35.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_IPC3.SPEED/TIME.DAT <==
1 0.020000
2 0.760000
3 0.100000
4 2.140000
5 0.090000
6 0.940000
7 2.170000
8 1.660000
9 3.320000
10 8.550000
11 989.109985

13 174.919998





19 453.649994

21 180.360001
22 38.810001


















41 778.140015











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 5.000000
2 12.000000
3 9.000000
4 11.000000
5 8.000000
6 10.000000
7 9.000000
8 12.000000
9 22.000000
10 25.000000
11 60.000000
12 50.000000
13 22.000000
14 54.000000



18 64.000000
19 58.000000
20 112.000000
21 22.000000
22 60.000000
23 45.000000
24 41.000000


27 47.000000

29 185.000000

31 76.000000
32 61.000000




37 76.000000



41 14.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 50.009998
3 8.010000
4 11.010000
5 6.010000
6 9.010000
7 30.010000
8 63.110001
9 173.020004
10 88.050003
11 325.329987
12 323.119995
13 355.109985
14 1203.109985



18 895.109985
19 1800.000000
20 1329.109985
21 61.099998
22 307.059998
23 321.529999
24 349.820007


27 741.960022

29 345.579987

31 1081.030029
32 1302.949951




37 901.960022



41 708.429993











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 9.000000
2 50.000000
3 10.000000
4 34.000000
5 10.000000
6 22.000000
7 11.000000
8 40.000000
9 88.000000
10 41.000000
11 60.000000
12 50.000000
13 22.000000
14 54.000000



18 64.000000
19 192.000000
20 112.000000
21 22.000000
22 60.000000
23 45.000000
24 41.000000


27 47.000000

29 185.000000

31 76.000000
32 61.000000




37 76.000000



41 49.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.500000
3 0.080000
4 0.110000
5 0.060000
6 0.090000
7 0.300000
8 0.630000
9 1.730000
10 0.880000
11 25.299999
12 22.860001
13 54.779999
14 1203.109985



18 295.089996
19 783.599976
20 729.109985
21 0.610000
22 7.030000
23 21.139999
24 49.400002


27 141.070007

29 45.040001

31 1081.030029
32 1302.949951




37 300.890015



41 108.400002











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/MACRO_FF/NRACTIONS.DAT <==
1 5.000000
2 16.000000
3 9.000000
4 11.000000
5 9.000000
6 16.000000
7 10.000000
8 14.000000
9 21.000000
10 30.000000
11 30.000000
12 32.000000
13 18.000000
14 46.000000
15 56.000000
16 86.000000
17 98.000000
18 42.000000

20 38.000000
21 20.000000









31 74.000000
32 59.000000

34 47.000000






41 16.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/MACRO_FF/TIME.DAT <==
1 0.000000
2 0.010000
3 0.040000
4 0.030000
5 0.020000
6 0.030000
7 0.040000
8 0.070000
9 28.510000
10 49.419998
11 234.100006
12 273.140015
13 0.740000
14 0.580000
15 56.639999
16 993.489990
17 47.040001
18 198.169998

20 302.869995
21 45.209999









31 10.410000
32 11.510000

34 1521.920044






41 183.750000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/MARVIN/MAKESPAN.DAT <==
1 3.000000
2 16.000000
3 10.000000
4 11.000000
5 11.000000
6 12.000000
7 10.000000
8 12.000000

10 31.000000
11 46.000000
12 46.000000
13 18.000000
14 54.000000
15 42.000000
16 140.000000
17 110.000000




22 78.000000




27 37.000000



31 56.000000

33 83.000000







41 16.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/MARVIN/TIME.DAT <==
1 0.090000
2 0.100000
3 0.240000
4 0.230000
5 0.300000
6 0.310000
7 0.860000
8 0.710000

10 3.260000
11 415.700012
12 2.830000
13 0.960000
14 3.630000
15 3.950000
16 442.380005
17 332.089996




22 61.049999




27 51.549999



31 353.119995

33 905.570007







41 73.040001











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 3.000000
2 11.000000
3 8.000000
4 11.000000
5 7.000000
6 7.000000
7 7.000000
8 7.000000
































41 9.000000











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.390000
2 336.190002
3 41.070000
4 917.570007
5 47.459999
6 48.689999
7 1955.359985
8 1209.650024
































41 172.179993











==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/ROADMAPPER/NRACTIONS.DAT <==
1 5.000000
2 20.000000
3 11.000000
4 15.000000
5 9.000000
6 11.000000








15 54.000000





































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/ROADMAPPER/TIME.DAT <==
1 0.790000
2 8.850000
3 18.530001
4 201.460007
5 18.540001
6 27.750000








15 1255.859985





































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 3.000000
2 11.000000
3 8.000000
4 11.000000
5 7.000000
6 7.000000
7 7.000000
8 7.000000












































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/SATPLAN/TIME.DAT <==
1 0.020000
2 227.539993
3 55.299999
4 545.109985
5 4.680000
6 10.450000
7 418.079987
8 527.119995












































==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 5.000000
2 16.000000
3 10.000000
4 11.000000
5 9.000000
6 11.000000
7 12.000000
8 17.000000
9 28.000000
10 30.000000
11 26.000000
12 40.000000
13 38.000000
14 76.000000
15 58.000000


18 72.000000
19 40.000000
20 54.000000
21 21.000000
22 50.000000


25 61.000000
26 76.000000
27 69.000000
28 76.000000
29 79.000000
30 121.000000




35 60.000000

37 71.000000

39 72.000000
40 85.000000
41 16.000000



45 64.000000



49 77.000000



==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.020000
3 0.060000
4 0.040000
5 0.030000
6 0.030000
7 0.110000
8 0.610000
9 38.430000
10 0.850000
11 0.090000
12 0.530000
13 0.450000
14 20.270000
15 3.460000


18 24.280001
19 0.970000
20 484.500000
21 0.330000
22 1.720000


25 7.660000
26 10.650000
27 21.160000
28 26.090000
29 193.220001
30 152.539993




35 32.029999

37 537.799988

39 40.119999
40 69.870003
41 8.870000



45 61.529999



49 738.650024



==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/YAHSP/NRACTIONS.DAT <==
1 5.000000
2 20.000000
3 16.000000
4 30.000000
5 12.000000
6 22.000000
7 12.000000
8 27.000000
9 37.000000
10 61.000000
11 30.000000
12 70.000000
13 38.000000
14 50.000000
15 76.000000

17 76.000000
18 50.000000
19 42.000000

21 38.000000
22 60.000000
23 81.000000
24 116.000000
25 136.000000
26 214.000000
27 186.000000
28 194.000000
29 84.000000
30 136.000000
31 65.000000
32 181.000000
33 70.000000
34 119.000000

36 465.000000
37 104.000000
38 105.000000
39 79.000000
40 383.000000
41 24.000000


44 378.000000
45 393.000000
46 387.000000


49 368.000000
50 103.000000


==> RESULTS/PIPESWORLD/TANKAGE_NONTEMPORAL/STRIPS/YAHSP/TIME.DAT <==
1 0.040000
2 0.060000
3 0.170000
4 0.100000
5 0.100000
6 0.100000
7 0.190000
8 0.200000
9 0.180000
10 0.230000
11 0.870000
12 0.220000
13 0.300000
14 2.520000
15 1038.530029

17 1186.329956
18 61.860001
19 0.410000

21 0.370000
22 233.169998
23 0.820000
24 3.560000
25 3.380000
26 2.480000
27 2.750000
28 252.949997
29 12.820000
30 3.430000
31 16.820000
32 4.100000
33 1787.150024
34 1.480000

36 65.169998
37 10.140000
38 29.250000
39 24.660000
40 112.080002
41 0.860000


44 319.450012
45 60.450001
46 1460.219971


49 228.410004
50 330.380005


==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 6.000000
2 22.000000
3 16.000000

5 14.000000
6 14.000000














































==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.770000
2 9.090000
3 1448.109985

5 148.979996
6 150.399994














































==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 5.000000
2 24.000000
3 16.000000
4 24.000000
5 14.000000
6 15.000000
7 8.000000
8 40.000000
9 46.000000
10 37.000000
11 66.000000
12 40.000000
13 52.000000
14 98.000000
15 64.000000
16 88.000000

18 50.000000
19 26.000000

21 18.000000









31 51.000000

33 134.000000
34 83.000000






41 30.000000







49 48.000000



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/CRIKEY/TIME.DAT <==
1 0.200000
2 0.930000
3 3.240000
4 3.870000
5 2.170000
6 2.330000
7 2.950000
8 196.059998
9 78.550003
10 50.099998
11 239.710007
12 67.879997
13 222.119995
14 153.300003
15 95.440002
16 480.429993

18 60.639999
19 33.639999

21 7.350000









31 204.199997

33 1327.619995
34 284.929993






41 136.479996







49 1159.640015



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 6.000000
2 20.000000
3 12.000000

5 12.000000
6 12.000000














































==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.750000
2 125.970001
3 1202.349976

5 1397.709961
6 1611.810059














































==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 6.000000
2 28.000000
3 16.000000
4 26.000000
5 18.000000
6 14.000000
7 14.000000
8 14.000000
9 32.000000
10 42.000000


13 8.000000






20 18.000000
21 10.000000


















40 39.330002
41 8.000000











==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.030000
2 186.740005
3 441.600006
4 78.940002
5 0.170000
6 6.740000
7 11.960000
8 252.580002
9 1573.640015
10 1.750000


13 121.730003






20 1665.400024
21 389.880005


















40 598.539978
41 563.609985











==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 6.000000
2 312.000000
3 252.000000
4 154.000000
5 26.000000
6 250.000000
7 18.000000
8 24.000000
9 64.000000
10 42.000000


13 8.000000






20 18.000000
21 10.000000


















40 39.330002
41 8.000000











==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.030000
2 0.800000
3 1.470000
4 1.290000
5 0.130000
6 0.700000
7 1.120000
8 0.930000
9 1.730000
10 1.750000


13 121.730003






20 1665.400024
21 389.880005


















40 598.539978
41 563.609985











==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 6.000000
2 26.000000
3 14.000000
4 20.000000
5 12.000000
6 12.000000
7 12.000000
8 26.000000
9 74.000000
10 42.000000
11 18.000000
12 24.000000
13 22.000000
14 18.000000
15 11.000000


18 24.000000


21 7.000000
22 31.000000
23 18.000000
24 36.000000

26 112.000000


29 54.000000

31 29.830000









41 13.830000







49 35.669998



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 126.010002
3 9.020000
4 11.010000
5 7.010000
6 7.020000
7 29.209999
8 50.150002
9 237.820007
10 272.359985
11 325.859985
12 325.450012
13 303.760010
14 1433.550049
15 74.019997


18 368.420013


21 68.089996
22 951.130005
23 366.859985
24 969.450012

26 362.010010


29 1617.209961

31 1226.280029









41 363.510010







49 1214.319946



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 6.000000
2 160.000000
3 28.000000
4 40.000000
5 18.000000
6 20.000000
7 18.000000
8 36.000000
9 140.000000
10 200.000000
11 18.000000
12 24.000000
13 22.000000
14 18.000000
15 11.000000


18 24.000000


21 7.000000
22 31.000000
23 18.000000
24 36.000000

26 112.000000


29 54.000000

31 29.830000









41 13.830000







49 35.669998



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 1.260000
3 0.090000
4 0.110000
5 0.070000
6 0.070000
7 0.290000
8 0.500000
9 2.160000
10 2.720000
11 25.850000
12 25.410000
13 3.290000
14 1433.550049
15 0.740000


18 67.059998


21 0.680000
22 350.970001
23 66.820000
24 369.130005

26 61.480000


29 1017.210022

31 1226.280029









41 61.070000







49 614.320007



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 5.000000
2 16.000000
3 10.000000
4 11.000000
5 9.000000
6 11.000000
7 11.000000
8 16.000000
9 29.000000
10 26.000000
11 26.000000
12 40.000000
13 38.000000
14 76.000000
15 58.000000


18 72.000000
19 40.000000
20 54.000000
21 21.000000
22 50.000000


25 61.000000
26 76.000000
27 69.000000
28 76.000000
29 79.000000
30 121.000000




35 60.000000

37 71.000000

39 72.000000
40 85.000000
41 16.000000



45 64.000000



49 77.000000



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.010000
2 0.020000
3 0.060000
4 0.040000
5 0.030000
6 0.030000
7 0.160000
8 0.550000
9 77.879997
10 1.010000
11 0.100000
12 0.490000
13 0.460000
14 22.690001
15 3.840000


18 28.200001
19 1.040000
20 529.359985
21 0.350000
22 1.700000


25 8.210000
26 11.630000
27 22.950001
28 27.910000
29 201.169998
30 161.679993




35 34.689999

37 600.059998

39 48.459999
40 79.400002
41 9.840000



45 69.750000



49 782.099976



==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 6.000000
2 20.000000
3 12.000000
4 12.000000
5 12.000000
6 12.000000














































==> RESULTS/PIPESWORLD/TANKAGE_TEMPORAL/STRIPS_TEMPORAL/TP4/TIME.DAT <==
1 0.420000
2 1.190000
3 310.640015
4 500.779999
5 45.490002
6 196.410004














































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/ADL/MACRO_FF/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000
10 198.000000
11 216.000000
12 234.000000
13 252.000000
14 270.000000
15 288.000000
16 306.000000
17 324.000000
18 342.000000
19 360.000000
20 378.000000
21 396.000000
22 414.000000
23 432.000000
24 450.000000
25 468.000000

























==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/ADL/MACRO_FF/TIME.DAT <==
1 0.040000
2 0.090000
3 0.210000
4 0.490000
5 1.050000
6 2.120000
7 3.960000
8 7.030000
9 11.420000
10 18.809999
11 28.480000
12 42.970001
13 61.939999
14 88.989998
15 122.190002
16 171.399994
17 228.130005
18 316.459991
19 403.489990
20 528.950012
21 673.770020
22 865.640015
23 1068.939941
24 1321.040039
25 1633.550049

























==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/ADL/P_MEP/MAKESPAN.DAT <==
1 25.240000

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/ADL/P_MEP/TIME.DAT <==
1 356.589996

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/BFHSP/NRACTIONS.DAT <==
1 36.000000

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/BFHSP/TIME.DAT <==
1 397.380005

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/CPT/MAKESPAN.DAT <==
1 13.000000

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/CPT/TIME.DAT <==
1 371.589996

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000














































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/CRIKEY/TIME.DAT <==
1 0.790000
2 58.930000
3 7.670000
4 10.840000














































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/FAP/NRACTIONS.DAT <==





6 126.000000












































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/FAP/TIME.DAT <==





6 1.360000












































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/HSPS_A/MAKESPAN.DAT <==
1 13.000000

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/HSPS_A/TIME.DAT <==
1 260.950012

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000
10 198.000000
11 216.000000
12 234.000000
13 252.000000
14 270.000000




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 308.600006
2 76.620003
3 125.540001
4 212.910004
5 265.660004
6 387.989990
7 529.520020
8 696.669983
9 874.479980
10 1217.160034
11 1228.170044
12 1242.920044
13 1259.839966
14 1285.099976




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000
10 198.000000
11 216.000000
12 234.000000
13 252.000000
14 270.000000




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 8.590000
2 76.620003
3 125.540001
4 212.910004
5 265.660004
6 387.989990
7 529.520020
8 696.669983
9 874.479980
10 1217.160034
11 1228.170044
12 1242.920044
13 1259.839966
14 1285.099976




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 13.000000
2 13.000000
3 13.000000
4 13.000000
5 13.000000
6 13.000000
7 13.000000
8 13.000000
9 13.000000
10 13.000000
11 13.000000
12 13.000000
13 13.000000





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/OPTIPLAN/TIME.DAT <==
1 2.970000
2 9.250000
3 22.410000
4 24.959999
5 50.549999
6 66.139999
7 113.930000
8 191.669998
9 172.639999
10 347.630005
11 442.130005
12 563.119995
13 1356.770020





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 13.000000
2 13.000000
3 13.000000
4 13.000000
5 13.000000
6 13.000000
7 13.000000
8 13.000000
9 13.000000
10 13.000000
11 13.000000
12 13.000000
13 13.000000





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/SATPLAN/TIME.DAT <==
1 1.180000
2 2.570000
3 4.190000
4 6.840000
5 10.360000
6 13.520000
7 19.530001
8 24.980000
9 32.439999
10 41.009998
11 50.419998
12 61.439999
13 73.059998





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000
10 198.000000
11 216.000000
12 234.000000
13 252.000000
14 270.000000




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/SGPLAN/TIME.DAT <==
1 0.090000
2 0.190000
3 0.320000
4 0.500000
5 0.730000
6 0.950000
7 1.350000
8 1.810000
9 2.420000
10 3.080000
11 3.840000
12 4.740000
13 5.850000
14 7.070000




































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/TP4/MAKESPAN.DAT <==
1 13.000000

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/TP4/TIME.DAT <==
1 141.619995

















































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/YAHSP/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000
10 198.000000
11 216.000000
12 234.000000
13 252.000000





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH/STRIPS/YAHSP/TIME.DAT <==
1 0.080000
2 0.260000
3 0.980000
4 2.510000
5 5.690000
6 11.720000
7 22.650000
8 42.240002
9 72.470001
10 116.779999
11 216.100006
12 297.540009
13 373.510010





































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 1.530000
2 2.400000
3 2.720000
4 3.240000

6 4.170000

8 5.140000
9 5.790000
10 6.400000
11 7.040000
12 7.740000
13 23.559999
14 24.190001
15 25.209999
16 26.110001
17 26.969999
18 27.910000
19 29.620001
20 31.379999
21 34.470001


24 39.849998
25 42.029999




30 118.660004
31 124.870003

33 134.169998

35 149.949997

37 160.360001
38 788.809998
39 781.590027

41 810.450012
42 809.020020

44 826.159973
45 850.369995
46 886.039978
47 895.169983
48 925.340027


==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/DOWNWARD/NRACTIONS.DAT <==
1 28.000000
2 42.000000
3 56.000000
4 70.000000

6 98.000000

8 126.000000
9 140.000000
10 154.000000
11 168.000000
12 182.000000
13 196.000000
14 210.000000
15 224.000000
16 238.000000
17 252.000000
18 266.000000
19 280.000000
20 294.000000
21 308.000000


24 350.000000
25 364.000000




30 434.000000
31 448.000000

33 476.000000

35 504.000000

37 532.000000
38 546.000000
39 560.000000

41 588.000000
42 602.000000

44 630.000000
45 644.000000
46 658.000000
47 672.000000
48 686.000000


==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/DOWNWARD/TIME.DAT <==
1 2.030000
2 2.390000
3 2.850000
4 3.280000

6 4.170000

8 5.270000
9 5.760000
10 6.430000
11 6.940000
12 7.710000
13 23.410000
14 24.299999
15 25.240000
16 26.270000
17 27.600000
18 28.469999
19 29.980000
20 31.670000
21 34.459999


24 40.590000
25 44.189999




30 117.830002
31 123.919998

33 132.080002

35 149.740005

37 169.070007
38 781.630005
39 787.359985

41 806.859985
42 818.809998

44 844.390015
45 863.539978
46 882.330017
47 913.450012
48 919.950012


==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 28.000000
2 42.000000
3 56.000000
4 70.000000
5 84.000000
6 98.000000
7 112.000000
8 126.000000
9 140.000000
10 154.000000
11 168.000000
12 182.000000






































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/LPG_TD.QUALITY/TIME.DAT <==
1 11.010000
2 72.010002
3 126.010002
4 65.010002
5 303.579987
6 305.140015
7 318.540009
8 336.410004
9 345.709991
10 357.029999
11 858.150024
12 1740.030029






































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/LPG_TD.SPEED/NRACTIONS.DAT <==
1 28.000000
2 42.000000
3 56.000000
4 70.000000
5 84.000000
6 98.000000
7 112.000000
8 126.000000
9 140.000000
10 154.000000
11 168.000000
12 182.000000






































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/LPG_TD.SPEED/TIME.DAT <==
1 0.110000
2 0.720000
3 1.260000
4 0.650000
5 3.570000
6 5.130000
7 18.459999
8 36.389999
9 45.700001
10 56.740002
11 258.140015
12 1359.420044






































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/MARVIN/MAKESPAN.DAT <==
1 28.000000
2 42.000000

4 70.000000

6 98.000000

8 126.000000
9 140.000000









































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/ADL_DERIVEDPREDICATES/MARVIN/TIME.DAT <==
1 4.630000
2 54.660000

4 43.509998

6 184.750000

8 638.380005
9 1131.910034









































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/STRIPS_DERIVEDPREDICATES/SGPLAN/NRACTIONS.DAT <==
1 28.000000
2 42.000000
3 56.000000
4 70.000000
5 84.000000
6 98.000000
7 112.000000
8 126.000000
9 140.000000
10 154.000000
11 168.000000
12 182.000000
13 196.000000
14 210.000000
15 224.000000
16 238.000000
17 252.000000
18 266.000000
19 280.000000































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_DERIVEDPREDIC/STRIPS_DERIVEDPREDICATES/SGPLAN/TIME.DAT <==
1 0.080000
2 0.110000
3 0.190000
4 0.260000
5 0.360000
6 0.480000
7 0.650000
8 0.830000
9 1.090000
10 1.360000
11 1.640000
12 1.890000
13 2.370000
14 2.920000
15 3.370000
16 3.990000
17 4.530000
18 5.250000
19 5.900000































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_FLUENTS/ADL_FLUENTS/SGPLAN/NRACTIONS.DAT <==
1 36.000000
2 54.000000
3 72.000000
4 90.000000
5 108.000000
6 126.000000
7 144.000000
8 162.000000
9 180.000000









































==> RESULTS/PROMELA/OPTICAL_TELEGRAPH_FLUENTS/ADL_FLUENTS/SGPLAN/TIME.DAT <==
1 0.090000
2 0.480000
3 1.880000
4 6.460000
5 17.120001
6 43.990002
7 101.050003
8 233.910004
9 390.029999









































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000









































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/LPG_TD.QUALITY/TIME.DAT <==
1 0.770000
2 0.700000
3 1.930000
4 2.290000
5 2.750000
6 3.260000
7 4.200000
8 6.040000
9 10.840000









































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/LPG_TD.SPEED/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000









































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/LPG_TD.SPEED/TIME.DAT <==
1 0.760000
2 0.290000
3 1.930000
4 2.290000
5 2.750000
6 3.260000
7 4.200000
8 6.040000
9 10.840000









































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/MACRO_FF/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000
10 121.000000
11 132.000000
12 143.000000
13 154.000000





































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/MACRO_FF/TIME.DAT <==
1 0.010000
2 0.010000
3 0.030000
4 0.060000
5 0.150000
6 0.340000
7 0.810000
8 1.900000
9 5.130000
10 14.330000
11 43.790001
12 140.679993
13 477.500000





































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/P_MEP/MAKESPAN.DAT <==
1 19.180000
2 25.240000
3 30.290001
4 36.349998














































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/P_MEP/TIME.DAT <==
1 1.020000
2 4.960000
3 12.540000
4 69.529999














































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/SEMSYN/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000
10 121.000000
11 132.000000
12 143.000000
13 154.000000





































==> RESULTS/PROMELA/PHILOSOPHERS/ADL/SEMSYN/TIME.DAT <==
1 5.330000
2 11.720000
3 22.290001
4 38.830002
5 63.669998
6 100.239998
7 152.660004
8 232.169998
9 454.279999
10 474.720001
11 657.119995
12 905.559998
13 1714.780029





































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/BFHSP/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000














































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/BFHSP/TIME.DAT <==
1 0.150000
2 0.820000
3 18.180000
4 485.200012














































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/CPT/MAKESPAN.DAT <==
1 11.000000
2 11.000000
3 11.000000
4 11.000000
5 11.000000
6 11.000000
7 11.000000
8 11.000000
9 11.000000
10 11.000000
11 11.000000
12 11.000000
13 11.000000
14 11.000000
15 11.000000
16 11.000000
17 11.000000
18 11.000000
19 11.000000































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/CPT/TIME.DAT <==
1 0.200000
2 0.730000
3 1.880000
4 4.370000
5 8.190000
6 15.770000
7 30.100000
8 68.559998
9 104.010002
10 148.309998
11 211.050003
12 289.190002
13 403.239990
14 514.030029
15 643.789978
16 854.950012
17 989.359985
18 1271.140015
19 1587.060059































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 104.000000
8 99.000000
9 110.000000









































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/CRIKEY/TIME.DAT <==
1 0.090000
2 0.210000
3 0.410000
4 0.830000
5 1.420000
6 3.790000
7 8.900000
8 61.820000
9 160.429993









































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/FAP/NRACTIONS.DAT <==

2 33.000000


5 66.000000
6 77.000000
7 88.000000


10 121.000000
11 132.000000
12 143.000000






































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/FAP/TIME.DAT <==

2 0.010000


5 0.030000
6 0.040000
7 0.050000


10 0.090000
11 0.110000
12 0.190000






































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/HSPS_A/MAKESPAN.DAT <==
1 11.000000
2 11.000000
3 11.000000















































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/HSPS_A/TIME.DAT <==
1 0.510000
2 14.010000
3 163.389999















































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 11.000000
2 11.000000
3 11.000000
4 11.000000
5 11.000000
6 11.000000
7 11.000000
8 11.000000
9 11.000000
10 11.000000
11 11.000000
12 11.000000
13 11.000000
14 11.000000
15 11.000000
16 11.000000
17 11.000000
18 11.000000
19 11.000000
20 11.000000
21 11.000000
22 11.000000
23 11.000000
24 11.000000
25 11.000000
26 11.000000
27 11.000000
28 11.000000
29 11.000000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.520000
2 0.930000
3 1.600000
4 2.700000
5 2.940000
6 5.100000
7 9.080000
8 9.250000
9 10.180000
10 13.700000
11 20.400000
12 23.040001
13 28.780001
14 28.139999
15 42.389999
16 48.290001
17 54.529999
18 57.049999
19 99.209999
20 64.760002
21 62.689999
22 97.660004
23 101.300003
24 163.059998
25 126.300003
26 137.929993
27 186.970001
28 224.380005
29 368.130005





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 11.000000
2 11.000000
3 11.000000
4 11.000000
5 11.000000
6 11.000000
7 11.000000
8 11.000000
9 11.000000
10 11.000000
11 11.000000
12 11.000000
13 11.000000
14 11.000000
15 11.000000
16 11.000000
17 11.000000
18 11.000000
19 11.000000
20 11.000000
21 11.000000
22 11.000000
23 11.000000
24 11.000000
25 11.000000
26 11.000000
27 11.000000
28 11.000000
29 11.000000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/SATPLAN/TIME.DAT <==
1 0.110000
2 0.160000
3 0.240000
4 0.310000
5 0.400000
6 0.520000
7 0.660000
8 0.790000
9 0.930000
10 1.160000
11 1.320000
12 1.530000
13 1.770000
14 2.080000
15 2.290000
16 2.620000
17 2.880000
18 3.300000
19 3.670000
20 4.040000
21 4.620000
22 5.050000
23 5.520000
24 5.990000
25 6.630000
26 7.250000
27 7.720000
28 8.390000
29 9.090000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000
10 121.000000
11 132.000000
12 143.000000
13 154.000000
14 165.000000
15 176.000000
16 187.000000
17 198.000000
18 209.000000
19 220.000000
20 231.000000
21 242.000000
22 253.000000
23 264.000000
24 275.000000
25 286.000000
26 297.000000
27 308.000000
28 319.000000
29 330.000000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.020000
4 0.020000
5 0.030000
6 0.040000
7 0.050000
8 0.050000
9 0.070000
10 0.080000
11 0.080000
12 0.100000
13 0.140000
14 0.130000
15 0.170000
16 0.220000
17 0.240000
18 0.260000
19 0.270000
20 0.310000
21 0.360000
22 0.390000
23 0.440000
24 0.480000
25 0.520000
26 0.530000
27 0.580000
28 0.630000
29 0.690000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/TP4/MAKESPAN.DAT <==
1 11.000000
2 11.000000
3 11.000000
4 11.000000
5 11.000000













































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/TP4/TIME.DAT <==
1 0.380000
2 0.790000
3 7.440000
4 89.839996
5 1128.069946













































==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/YAHSP/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000
10 121.000000
11 132.000000
12 143.000000
13 154.000000
14 165.000000
15 176.000000
16 187.000000
17 198.000000
18 209.000000
19 220.000000
20 231.000000
21 242.000000
22 253.000000
23 264.000000
24 275.000000
25 286.000000
26 297.000000
27 308.000000
28 319.000000
29 330.000000





















==> RESULTS/PROMELA/PHILOSOPHERS/STRIPS/YAHSP/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.020000
5 0.020000
6 0.030000
7 0.030000
8 0.030000
9 0.040000
10 0.060000
11 0.060000
12 0.040000
13 0.070000
14 0.090000
15 0.100000
16 0.110000
17 0.090000
18 0.150000
19 0.140000
20 0.140000
21 0.190000
22 0.200000
23 0.210000
24 0.230000
25 0.250000
26 0.250000
27 0.260000
28 0.310000
29 0.340000





















==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.330000
2 0.430000
3 0.740000
4 0.610000
5 0.860000
6 0.790000
7 0.920000
8 1.170000
9 1.830000
10 1.970000
11 2.220000
12 2.530000
13 4.010000
14 5.010000
15 9.490000
16 7.640000
17 6.670000
18 7.980000
19 9.270000
20 14.250000
21 11.810000
22 16.469999
23 13.000000
24 16.190001
25 36.970001
26 33.240002
27 34.630001
28 37.860001
29 42.090000
30 50.320000
31 44.900002
32 47.439999
33 50.880001
34 56.869999
35 70.250000
36 63.450001
37 66.930000
38 71.769997
39 80.190002
40 106.239998
41 85.629997
42 87.169998
43 91.139999
44 111.449997
45 103.800003
46 108.389999
47 109.830002
48 111.269997


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/DOWNWARD/NRACTIONS.DAT <==
1 18.000000
2 27.000000
3 36.000000
4 45.000000
5 54.000000
6 63.000000
7 72.000000
8 81.000000
9 90.000000
10 99.000000
11 108.000000
12 117.000000
13 126.000000
14 135.000000
15 144.000000
16 153.000000
17 162.000000
18 171.000000
19 180.000000
20 189.000000
21 198.000000
22 207.000000
23 216.000000
24 225.000000
25 234.000000
26 243.000000
27 252.000000
28 261.000000
29 270.000000
30 279.000000
31 288.000000
32 297.000000
33 306.000000
34 315.000000
35 324.000000
36 333.000000
37 342.000000
38 351.000000
39 360.000000
40 369.000000
41 378.000000
42 387.000000
43 396.000000
44 405.000000
45 414.000000
46 423.000000
47 432.000000
48 441.000000


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/DOWNWARD/TIME.DAT <==
1 0.320000
2 0.380000
3 0.450000
4 0.520000
5 0.630000
6 0.740000
7 0.770000
8 0.980000
9 1.140000
10 1.340000
11 1.640000
12 2.550000
13 3.320000
14 3.530000
15 3.920000
16 4.440000
17 4.930000
18 5.660000
19 6.350000
20 7.040000
21 8.030000
22 9.470000
23 6.310000
24 6.700000
25 7.720000
26 8.430000
27 8.340000
28 9.260000
29 9.900000
30 10.720000
31 11.780000
32 13.050000
33 14.200000
34 15.540000
35 17.230000
36 18.580000
37 34.130001
38 35.509998
39 36.970001
40 38.779999
41 41.049999
42 42.869999
43 44.380001
44 46.369999
45 48.360001
46 50.389999
47 53.130001
48 54.369999


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 18.000000
2 27.000000
3 36.000000
4 45.000000
5 54.000000
6 63.000000
7 72.000000
8 81.000000
9 90.000000
10 99.000000
11 108.000000
12 117.000000
13 126.000000
14 151.000000
15 144.000000
16 153.000000
17 162.000000
18 171.000000
19 180.000000
20 189.000000
21 246.000000
22 223.000000
23 216.000000
24 241.000000
25 250.000000
26 259.000000
27 252.000000
28 309.000000
29 286.000000
30 311.000000
31 288.000000
32 313.000000
33 322.000000
34 315.000000
35 324.000000
36 381.000000
37 358.000000
38 367.000000
39 376.000000
40 385.000000
41 394.000000
42 387.000000
43 396.000000
44 421.000000
45 430.000000
46 439.000000
47 448.000000
48 441.000000


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/LPG_TD.QUALITY/TIME.DAT <==
1 4.010000
2 5.010000
3 15.010000
4 6.020000
5 5.010000
6 9.010000
7 28.010000
8 56.009998
9 37.009998
10 103.040001
11 12.010000
12 51.009998
13 48.029999
14 56.009998
15 63.099998
16 69.139999
17 46.009998
18 79.010002
19 86.059998
20 104.019997
21 303.820007
22 114.029999
23 303.230011
24 255.039993
25 227.009995
26 256.440002
27 303.390015
28 306.079987
29 304.459991
30 307.809998
31 322.970001
32 303.119995
33 330.799988
34 310.869995
35 331.339996
36 333.279999
37 337.559998
38 336.019989
39 342.790009
40 340.119995
41 340.019989
42 307.350006
43 308.220001
44 312.130005
45 352.420013
46 312.470001
47 353.619995
48 1645.150024


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/LPG_TD.SPEED/NRACTIONS.DAT <==
1 18.000000
2 59.000000
3 36.000000
4 61.000000
5 54.000000
6 63.000000
7 88.000000
8 113.000000
9 106.000000
10 115.000000
11 108.000000
12 117.000000
13 126.000000
14 151.000000
15 144.000000
16 153.000000
17 162.000000
18 171.000000
19 180.000000
20 205.000000
21 246.000000
22 223.000000
23 232.000000
24 241.000000
25 250.000000
26 259.000000
27 284.000000
28 325.000000
29 302.000000
30 311.000000
31 288.000000
32 329.000000
33 322.000000
34 315.000000
35 324.000000
36 381.000000
37 358.000000
38 367.000000
39 392.000000
40 385.000000
41 394.000000
42 387.000000
43 396.000000
44 421.000000
45 430.000000
46 439.000000
47 448.000000
48 457.000000


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/LPG_TD.SPEED/TIME.DAT <==
1 0.040000
2 0.050000
3 0.150000
4 0.060000
5 0.050000
6 0.090000
7 0.280000
8 0.560000
9 0.370000
10 1.030000
11 0.120000
12 0.510000
13 0.480000
14 0.560000
15 0.630000
16 0.690000
17 0.460000
18 0.790000
19 0.860000
20 1.040000
21 3.730000
22 1.140000
23 3.220000
24 2.550000
25 2.270000
26 2.560000
27 3.380000
28 6.070000
29 4.450000
30 6.770000
31 22.930000
32 3.100000
33 30.790001
34 10.500000
35 31.160000
36 33.220001
37 37.540001
38 35.939999
39 42.590000
40 40.070000
41 39.889999
42 7.330000
43 7.870000
44 11.770000
45 51.389999
46 12.440000
47 51.889999
48 1045.040039


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/MARVIN/MAKESPAN.DAT <==
1 18.000000
2 27.000000
3 33.000000
4 45.000000
5 54.000000
6 57.000000
7 72.000000
8 72.000000
9 78.000000
10 87.000000
11 93.000000
12 117.000000
13 108.000000
14 117.000000
15 123.000000
16 132.000000
17 138.000000
18 147.000000
19 153.000000

21 168.000000
22 177.000000
23 183.000000
24 192.000000
25 198.000000
26 207.000000
27 213.000000
28 222.000000

30 237.000000
31 243.000000
32 252.000000


















==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/ADL_DERIVEDPREDICATES/MARVIN/TIME.DAT <==
1 0.030000
2 0.070000
3 0.130000
4 0.550000
5 1.070000
6 0.500000
7 3.550000
8 1.080000
9 1.470000
10 2.150000
11 2.870000
12 222.970001
13 5.180000
14 7.210000
15 9.080000
16 11.720000
17 14.800000
18 18.370001
19 23.190001

21 35.799999
22 42.770000
23 51.340000
24 61.099998
25 70.320000
26 84.800003
27 102.339996
28 116.370003

30 163.529999
31 186.270004
32 212.809998


















==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/STRIPS_DERIVEDPREDICATES/SGPLAN/NRACTIONS.DAT <==
1 18.000000
2 27.000000
3 36.000000
4 45.000000
5 54.000000
6 63.000000
7 72.000000
8 81.000000
9 90.000000
10 99.000000
11 108.000000
12 117.000000
13 126.000000
14 135.000000
15 144.000000
16 153.000000
17 162.000000
18 171.000000
19 180.000000
20 189.000000
21 198.000000
22 207.000000
23 216.000000
24 225.000000
25 234.000000
26 243.000000
27 252.000000
28 261.000000
29 270.000000
30 279.000000
31 288.000000
32 297.000000
33 306.000000
34 315.000000
35 324.000000
36 333.000000
37 342.000000
38 351.000000
39 360.000000
40 369.000000
41 378.000000
42 387.000000
43 396.000000
44 405.000000
45 414.000000
46 423.000000
47 432.000000
48 441.000000


==> RESULTS/PROMELA/PHILOSOPHERS_DERIVEDPREDICATES/STRIPS_DERIVEDPREDICATES/SGPLAN/TIME.DAT <==
1 0.000000
2 0.010000
3 0.010000
4 0.020000
5 0.020000
6 0.030000
7 0.030000
8 0.040000
9 0.060000
10 0.050000
11 0.070000
12 0.090000
13 0.120000
14 0.110000
15 0.110000
16 0.140000
17 0.130000
18 0.190000
19 0.210000
20 0.230000
21 0.210000
22 0.260000
23 0.300000
24 0.350000
25 0.380000
26 0.400000
27 0.430000
28 0.440000
29 0.430000
30 0.490000
31 0.550000
32 0.630000
33 0.700000
34 0.740000
35 0.810000
36 0.840000
37 0.920000
38 0.970000
39 1.040000
40 1.090000
41 1.120000
42 1.220000
43 1.290000
44 1.410000
45 1.420000
46 1.520000
47 1.620000
48 1.670000


==> RESULTS/PROMELA/PHILOSOPHERS_FLUENTS/ADL_FLUENTS/P_MEP/MAKESPAN.DAT <==
1 19.180000
2 22.209999
3 30.290001
4 34.330002














































==> RESULTS/PROMELA/PHILOSOPHERS_FLUENTS/ADL_FLUENTS/P_MEP/TIME.DAT <==
1 1.320000
2 4.560000
3 18.730000
4 156.259995














































==> RESULTS/PROMELA/PHILOSOPHERS_FLUENTS/ADL_FLUENTS/SGPLAN/NRACTIONS.DAT <==
1 22.000000
2 33.000000
3 44.000000
4 55.000000
5 66.000000
6 77.000000
7 88.000000
8 99.000000
9 110.000000
10 121.000000
11 132.000000
12 143.000000
13 154.000000
14 165.000000
15 176.000000
16 187.000000
17 198.000000
18 209.000000
19 220.000000
20 231.000000
21 242.000000
22 253.000000
23 264.000000
24 275.000000
25 286.000000
26 297.000000
27 308.000000
28 319.000000
29 330.000000
30 341.000000
31 352.000000
32 363.000000
33 374.000000
34 385.000000
35 396.000000
36 407.000000
37 418.000000
38 429.000000
39 440.000000
40 451.000000
41 462.000000
42 473.000000
43 484.000000
44 495.000000
45 506.000000
46 517.000000
47 528.000000
48 539.000000


==> RESULTS/PROMELA/PHILOSOPHERS_FLUENTS/ADL_FLUENTS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.010000
5 0.010000
6 0.010000
7 0.030000
8 0.040000
9 0.040000
10 0.040000
11 0.070000
12 0.110000
13 0.120000
14 0.130000
15 0.120000
16 0.180000
17 0.210000
18 0.240000
19 0.300000
20 0.320000
21 0.360000
22 0.400000
23 0.430000
24 0.390000
25 0.510000
26 0.490000
27 0.570000
28 0.630000
29 0.760000
30 0.790000
31 0.870000
32 0.880000
33 1.000000
34 1.090000
35 1.150000
36 1.250000
37 1.380000
38 1.550000
39 1.530000
40 1.650000
41 1.820000
42 1.960000
43 2.100000
44 2.270000
45 2.340000
46 2.560000
47 2.690000
48 2.780000


==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 10.000000
3 15.000000
4 8.000000
5 12.000000
6 9.000000
7 18.000000
8 5.000000
9 8.000000
10 22.000000
11 22.000000
12 7.000000
13 8.000000
14 15.000000
15 13.000000
16 10.000000
17 14.000000
18 18.000000
19 9.000000
20 15.000000
21 10.000000
22 13.000000
23 25.000000
24 15.000000
25 9.000000
26 30.000000
27 21.000000
28 38.000000
29 57.000000
30 45.000000
31 57.000000





















==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.440000
2 1.070000
3 1.690000
4 1.500000
5 1.350000
6 1.810000
7 1.680000
8 2.860000
9 4.300000
10 6.880000
11 3.510000
12 3.820000
13 4.830000
14 5.920000
15 5.910000
16 5.450000
17 5.450000
18 3.920000
19 3.520000
20 11.520000
21 7.690000
22 10.050000
23 19.900000
24 24.990000
25 10.000000
26 76.599998
27 72.290001
28 182.399994
29 830.080017
30 806.679993
31 574.309998





















==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 8.000000
3 19.000000
4 8.000000
5 8.000000
6 11.000000
7 18.000000
8 3.000000
9 8.000000
10 23.000000
11 22.000000
12 7.000000
13 9.000000
14 15.000000
15 13.000000
16 6.000000
17 14.000000
18 20.000000
19 9.000000
20 15.000000
21 13.000000
22 15.000000
23 29.000000
24 15.000000
25 9.000000
26 30.000000
27 23.000000
28 33.000000
29 55.000000
30 49.000000
31 63.000000





















==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/DOWNWARD/TIME.DAT <==
1 0.450000
2 1.060000
3 1.570000
4 1.530000
5 1.300000
6 1.860000
7 1.750000
8 2.910000
9 4.380000
10 5.500000
11 3.280000
12 3.980000
13 5.050000
14 6.040000
15 4.560000
16 5.880000
17 3.900000
18 4.070000
19 3.420000
20 10.040000
21 6.280000
22 8.980000
23 18.900000
24 24.040001
25 8.130000
26 116.870003
27 86.519997
28 152.399994
29 651.679993
30 737.530029
31 566.340027





















==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/MARVIN/MAKESPAN.DAT <==
1 6.000000
2 6.000000
3 11.000000
4 6.000000
5 12.000000
6 15.000000
7 20.000000
8 3.000000












































==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/MARVIN/TIME.DAT <==
1 3.460000
2 112.650002
3 666.409973
4 543.750000
5 711.109985
6 1563.750000
7 619.359985
8 122.339996












































==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/SGPLAN/NRACTIONS.DAT <==
1 6.000000
2 8.000000
3 11.000000
4 8.000000
5 8.000000
6 9.000000

8 3.000000
9 8.000000


12 9.000000
13 8.000000


16 8.000000




































==> RESULTS/PSR/LARGE/ADL_DERIVEDPREDICATES/SGPLAN/TIME.DAT <==
1 0.130000
2 0.400000
3 0.570000
4 1.170000
5 0.790000
6 36.750000

8 2.000000
9 69.110001


12 76.120003
13 31.299999


16 29.049999




































==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 3.000000
3 9.000000
4 4.000000
5 5.000000
6 12.000000
7 7.000000
8 7.000000
9 5.000000
10 9.000000
11 10.000000
12 7.000000
13 15.000000
14 6.000000
15 11.000000
16 6.000000
17 9.000000
18 10.000000
19 8.000000
20 15.000000
21 15.000000
22 9.000000
23 11.000000
24 3.000000
25 18.000000
26 15.000000
27 17.000000
28 7.000000
29 24.000000
30 8.000000
31 7.000000
32 22.000000
33 22.000000
34 15.000000
35 7.000000
36 8.000000
37 13.000000
38 33.000000
39 15.000000
40 13.000000
41 17.000000
42 12.000000
43 11.000000
44 8.000000
45 8.000000
46 5.000000
47 7.000000
48 9.000000
49 15.000000
50 16.000000


==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.550000
2 0.540000
3 0.610000
4 0.830000
5 0.740000
6 0.570000
7 1.400000
8 0.790000
9 0.610000
10 1.120000
11 1.080000
12 1.920000
13 1.690000
14 1.370000
15 2.200000
16 1.650000
17 1.650000
18 2.090000
19 1.520000
20 3.030000
21 3.610000
22 1.800000
23 2.610000
24 2.870000
25 1.630000
26 2.610000
27 3.710000
28 2.820000
29 5.560000
30 4.450000
31 4.040000
32 6.900000
33 3.540000
34 4.190000
35 3.820000
36 4.870000
37 5.840000
38 8.630000
39 5.900000
40 6.070000
41 5.370000
42 5.990000
43 4.630000
44 7.680000
45 5.560000
46 5.260000
47 6.710000
48 3.600000
49 11.840000
50 9.240000


==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/DOWNWARD/NRACTIONS.DAT <==
1 6.000000
2 3.000000
3 9.000000
4 4.000000
5 5.000000
6 19.000000
7 7.000000
8 7.000000
9 5.000000
10 9.000000
11 8.000000
12 7.000000
13 19.000000
14 6.000000
15 15.000000
16 6.000000
17 9.000000
18 8.000000
19 8.000000
20 11.000000
21 15.000000
22 11.000000
23 11.000000
24 3.000000
25 18.000000
26 15.000000
27 15.000000
28 7.000000
29 37.000000
30 8.000000
31 7.000000
32 23.000000
33 22.000000
34 17.000000
35 7.000000
36 9.000000
37 13.000000
38 31.000000
39 15.000000
40 13.000000
41 19.000000
42 14.000000
43 9.000000
44 8.000000
45 8.000000
46 5.000000
47 5.000000
48 9.000000
49 15.000000
50 13.000000


==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/DOWNWARD/TIME.DAT <==
1 0.540000
2 0.520000
3 0.620000
4 0.780000
5 0.740000
6 0.490000
7 1.330000
8 0.760000
9 0.620000
10 1.060000
11 1.010000
12 1.860000
13 1.580000
14 1.350000
15 2.290000
16 1.610000
17 1.630000
18 2.090000
19 1.560000
20 2.920000
21 3.450000
22 1.830000
23 2.520000
24 2.900000
25 1.700000
26 2.170000
27 3.320000
28 2.770000
29 9.810000
30 4.290000
31 3.960000
32 5.400000
33 3.170000
34 3.650000
35 3.920000
36 4.920000
37 5.660000
38 9.680000
39 5.830000
40 4.300000
41 5.010000
42 5.630000
43 4.210000
44 7.710000
45 5.410000
46 5.480000
47 6.630000
48 3.340000
49 9.910000
50 6.060000


==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/MARVIN/MAKESPAN.DAT <==
1 4.000000
2 3.000000
3 7.000000
4 4.000000
5 5.000000
6 10.000000
7 3.000000
8 7.000000
9 5.000000
10 9.000000
11 6.000000
12 7.000000
13 11.000000
14 6.000000

16 8.000000
17 5.000000

19 6.000000


22 15.000000
23 9.000000
24 3.000000
25 20.000000


28 7.000000

















46 5.000000






==> RESULTS/PSR/MIDDLE/ADL_DERIVEDPREDICATES/MARVIN/TIME.DAT <==
1 2.660000
2 1.630000
3 8.880000
4 49.639999
5 6.010000
6 10.550000
7 20.270000
8 14.670000
9 2.160000
10 33.810001
11 113.839996
12 881.849976
13 675.159973
14 285.290009

16 192.169998
17 391.579987

19 540.119995


22 1557.229980
23 593.840027
24 201.720001
25 599.799988


28 696.250000

















46 1352.790039






==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 4.000000
2 3.000000
3 5.000000
4 4.000000
5 5.000000
6 10.000000
7 3.000000
8 3.000000
9 5.000000
10 9.000000
11 6.000000
12 7.000000
13 11.000000
14 6.000000
15 9.000000
16 6.000000
17 5.000000
18 8.000000
19 6.000000
20 11.000000
21 13.000000
22 9.000000
23 9.000000
24 3.000000
25 12.000000
26 13.000000
27 13.000000
28 7.000000
29 13.000000
30 8.000000
31 7.000000
32 20.000000
33 6.000000
34 13.000000
35 7.000000
36 6.000000
37 11.000000
38 21.000000
39 9.000000
40 12.000000
41 13.000000
42 15.000000
43 9.000000
44 8.000000
45 8.000000
46 5.000000
47 5.000000
48 8.000000
49 80.000000
50 13.000000


==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/LPG_TD.QUALITY/TIME.DAT <==
1 6.010000
2 6.010000
3 10.010000
4 14.010000
5 12.010000
6 7.010000
7 41.009998
8 11.010000
9 9.010000
10 26.010000
11 22.010000
12 69.010002
13 43.009998
14 40.009998
15 100.010002
16 47.009998
17 50.009998
18 80.010002
19 54.009998
20 195.029999
21 222.009995
22 59.000000
23 141.449997
24 167.020004
25 75.010002
26 90.010002
27 237.050003
28 168.050003
29 303.220001
30 306.040009
31 305.480011
32 311.600006
33 171.029999
34 251.039993
35 303.440002
36 318.239990
37 306.339996
38 344.540009
39 313.070007
40 755.729980
41 305.190002
42 310.709991
43 312.799988
44 335.369995
45 307.700012
46 324.549988
47 321.089996
48 325.369995
49 705.869995
50 351.130005


==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/LPG_TD.SPEED/NRACTIONS.DAT <==
1 8.000000
2 3.000000
3 5.000000
4 4.000000
5 5.000000
6 14.000000
7 7.000000
8 7.000000
9 9.000000
10 19.000000
11 8.000000
12 7.000000
13 13.000000
14 6.000000
15 12.000000
16 10.000000
17 9.000000
18 12.000000
19 12.000000
20 28.000000
21 15.000000
22 9.000000
23 12.000000
24 3.000000
25 36.000000
26 16.000000
27 17.000000
28 25.000000
29 24.000000
30 18.000000
31 8.000000
32 31.000000
33 13.000000
34 16.000000
35 7.000000
36 37.000000
37 18.000000
38 57.000000
39 22.000000
40 55.000000
41 15.000000
42 23.000000
43 28.000000
44 8.000000
45 17.000000
46 7.000000
47 5.000000
48 13.000000
49 80.000000
50 21.000000


==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/LPG_TD.SPEED/TIME.DAT <==
1 0.060000
2 0.060000
3 0.100000
4 0.140000
5 0.120000
6 0.070000
7 0.410000
8 0.110000
9 0.090000
10 0.260000
11 0.220000
12 0.690000
13 0.430000
14 0.400000
15 1.000000
16 0.470000
17 0.500000
18 0.800000
19 0.540000
20 1.950000
21 2.220000
22 0.590000
23 1.150000
24 1.670000
25 0.750000
26 0.900000
27 2.370000
28 1.680000
29 3.190000
30 5.950000
31 4.380000
32 11.570000
33 1.710000
34 2.510000
35 3.430000
36 18.030001
37 6.310000
38 43.830002
39 13.040000
40 155.429993
41 5.000000
42 10.650000
43 12.610000
44 31.620001
45 7.600000
46 22.209999
47 19.520000
48 25.209999
49 105.519997
50 45.209999


==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/SGPLAN/NRACTIONS.DAT <==
1 6.000000
2 3.000000
3 5.000000
4 6.000000
5 5.000000
6 12.000000
7 3.000000
8 3.000000
9 5.000000
10 9.000000
11 8.000000
12 7.000000
13 15.000000
14 6.000000
15 9.000000
16 6.000000
17 5.000000
18 10.000000
19 8.000000
20 13.000000
21 13.000000
22 9.000000
23 9.000000
24 3.000000
25 12.000000
26 15.000000
27 15.000000
28 7.000000
29 13.000000
30 8.000000
31 7.000000
32 19.000000
33 10.000000
34 13.000000
35 9.000000
36 8.000000
37 11.000000
38 21.000000
39 9.000000
40 11.000000
41 13.000000
42 12.000000
43 9.000000
44 8.000000
45 8.000000
46 5.000000
47 5.000000
48 7.000000
49 11.000000
50 11.000000


==> RESULTS/PSR/MIDDLE/STRIPS_DERIVEDPREDICATES/SGPLAN/TIME.DAT <==
1 0.080000
2 0.060000
3 0.110000
4 0.280000
5 0.170000
6 0.240000
7 0.630000
8 0.120000
9 0.100000
10 0.360000
11 0.430000
12 2.740000
13 3.060000
14 0.890000
15 8.470000
16 1.460000
17 1.050000
18 43.919998
19 1.260000
20 5.500000
21 9.580000
22 16.020000
23 2.760000
24 4.060000
25 7.540000
26 2.940000
27 43.930000
28 2.980000
29 605.849976
30 15.860000
31 7.260000
32 452.649994
33 4.480000
34 9.030000
35 23.940001
36 30.090000
37 15.120000
38 1161.969971
39 18.790001
40 79.730003
41 1070.689941
42 43.759998
43 138.660004
44 122.580002
45 106.839996
46 29.360001
47 44.770000
48 17.520000
49 264.890015
50 99.000000


==> RESULTS/PSR/MIDDLE_COMPILED/ADL/MACRO_FF/NRACTIONS.DAT <==
1 44.000000
2 37.000000
3 87.000000
4 49.000000
5 63.000000
6 86.000000
7 39.000000
8 70.000000
9 43.000000
10 102.000000
11 63.000000
12 78.000000
13 131.000000
14 68.000000

16 115.000000
17 82.000000
18 74.000000
19 60.000000
20 129.000000

22 109.000000
23 170.000000
24 45.000000
25 150.000000
26 135.000000
27 157.000000
28 92.000000

30 90.000000
31 92.000000

33 190.000000









43 84.000000


46 53.000000

48 180.000000




==> RESULTS/PSR/MIDDLE_COMPILED/ADL/MACRO_FF/TIME.DAT <==
1 0.530000
2 0.360000
3 1.260000
4 4.300000
5 1.510000
6 3.820000
7 2.560000
8 1.810000
9 0.590000
10 36.020000
11 7.010000
12 47.439999
13 81.330002
14 36.000000

16 103.309998
17 34.200001
18 239.509995
19 47.709999
20 341.859985

22 53.049999
23 52.689999
24 26.160000
25 36.880001
26 82.059998
27 99.750000
28 25.090000

30 294.820007
31 48.020000

33 297.470001









43 169.110001


46 202.800003

48 266.820007




==> RESULTS/PSR/MIDDLE_COMPILED/ADL/SGPLAN/NRACTIONS.DAT <==
1 75.000000
2 51.000000
3 117.000000
4 85.000000
5 52.000000
6 164.000000
7 55.000000
8 36.000000
9 55.000000
10 149.000000
11 79.000000

13 97.000000


16 133.000000


19 72.000000

































==> RESULTS/PSR/MIDDLE_COMPILED/ADL/SGPLAN/TIME.DAT <==
1 0.840000
2 0.440000
3 2.330000
4 2.790000
5 15.110000
6 24.580000
7 4.230000
8 1.710000
9 0.800000
10 125.269997
11 15.510000

13 513.799988


16 85.320000


19 73.040001

































==> RESULTS/PSR/SMALL/STRIPS/BFHSP/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 25.000000
17 9.000000
18 12.000000
19 25.000000
20 17.000000
21 10.000000
22 33.000000
23 12.000000
24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 21.000000
30 22.000000
31 19.000000
32 24.000000
33 21.000000
34 21.000000
35 22.000000
36 22.000000
37 23.000000
38 13.000000
39 23.000000
40 20.000000
41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000


50 23.000000


==> RESULTS/PSR/SMALL/STRIPS/BFHSP/TIME.DAT <==
1 0.020000
2 0.030000
3 0.030000
4 0.030000
5 0.040000
6 0.020000
7 0.040000
8 0.030000
9 0.020000
10 0.060000
11 0.040000
12 0.050000
13 0.030000
14 0.030000
15 0.550000
16 3.240000
17 0.020000
18 0.060000
19 31.770000
20 0.060000
21 0.050000
22 80.870003
23 0.070000
24 0.050000
25 14.290000
26 0.060000
27 0.120000
28 0.050000
29 3.220000
30 0.240000
31 3.120000
32 0.170000
33 0.570000
34 0.130000
35 7.290000
36 101.940002
37 0.370000
38 0.080000
39 0.210000
40 23.840000
41 0.060000
42 14.330000
43 0.070000
44 0.160000
45 0.120000
46 764.510010
47 1.030000


50 1.380000


==> RESULTS/PSR/SMALL/STRIPS/CPT/MAKESPAN.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 8.000000
7 8.000000
8 8.000000
9 8.000000
10 5.000000
11 15.000000
12 15.000000
13 12.000000
14 9.000000
15 8.000000
16 15.000000
17 9.000000
18 9.000000
19 15.000000
20 16.000000
21 9.000000
22 25.000000
23 9.000000
24 9.000000

26 16.000000
27 17.000000
28 9.000000
29 18.000000
30 16.000000

32 16.000000
33 16.000000
34 16.000000
35 16.000000
36 16.000000
37 19.000000
38 12.000000
39 17.000000

41 9.000000
42 16.000000
43 12.000000
44 15.000000
45 16.000000

47 23.000000


50 16.000000


==> RESULTS/PSR/SMALL/STRIPS/CPT/TIME.DAT <==
1 0.010000
2 0.030000
3 0.020000
4 0.040000
5 0.040000
6 0.010000
7 0.010000
8 0.040000
9 0.010000
10 0.150000
11 0.240000
12 0.240000
13 0.070000
14 0.050000
15 482.760010
16 2.880000
17 0.050000
18 0.090000
19 3.730000
20 1.130000
21 0.070000
22 311.760010
23 0.150000
24 0.080000

26 1.280000
27 3.270000
28 0.110000
29 2.440000
30 3.460000

32 4.870000
33 9.730000
34 4.900000
35 14.880000
36 154.210007
37 39.360001
38 0.150000
39 5.330000

41 0.120000
42 9.860000
43 0.200000
44 0.420000
45 4.670000

47 180.050003


50 49.209999


==> RESULTS/PSR/SMALL/STRIPS/CRIKEY/NRACTIONS.DAT <==
1 9.000000
2 18.000000
3 14.000000
4 10.000000
5 16.000000
6 13.000000
7 15.000000
8 8.000000
9 10.000000
10 24.000000
11 43.000000
12 23.000000
13 19.000000
14 31.000000
15 10.000000
16 38.000000


19 32.000000


22 42.000000



26 55.000000
27 52.000000
28 23.000000


31 27.000000

33 56.000000


36 39.000000

38 42.000000

40 20.000000

42 37.000000

44 21.000000

46 49.000000






==> RESULTS/PSR/SMALL/STRIPS/CRIKEY/TIME.DAT <==
1 0.210000
2 0.840000
3 0.180000
4 0.230000
5 0.380000
6 0.290000
7 0.520000
8 0.260000
9 0.200000
10 1.540000
11 2.250000
12 0.310000
13 0.330000
14 2.590000
15 1.390000
16 20.260000


19 2.110000


22 8.340000



26 8.100000
27 11.180000
28 7.370000


31 23.879999

33 20.469999


36 33.650002

38 4.630000

40 26.680000

42 23.250000

44 0.910000

46 2.260000






==> RESULTS/PSR/SMALL/STRIPS/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 11.000000
16 25.000000
17 9.000000
18 12.000000
19 31.000000
20 17.000000
21 10.000000
22 37.000000
23 12.000000
24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 32.000000
30 22.000000
31 19.000000
32 24.000000
33 22.000000
34 21.000000
35 22.000000
36 22.000000
37 23.000000
38 13.000000
39 23.000000
40 20.000000
41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000
48 42.000000
49 47.000000
50 23.000000


==> RESULTS/PSR/SMALL/STRIPS/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.100000
2 0.160000
3 0.080000
4 0.220000
5 0.120000
6 0.080000
7 0.100000
8 0.100000
9 0.090000
10 0.260000
11 0.190000
12 0.130000
13 0.160000
14 0.140000
15 2.280000
16 0.460000
17 0.130000
18 0.170000
19 0.640000
20 0.190000
21 0.160000
22 0.510000
23 0.210000
24 0.180000
25 49.709999
26 0.200000
27 0.250000
28 0.160000
29 0.630000
30 0.330000
31 2.380000
32 0.290000
33 0.460000
34 0.270000
35 2.660000
36 1.540000
37 0.370000
38 0.260000
39 0.370000
40 3.260000
41 0.180000
42 0.390000
43 0.240000
44 0.310000
45 0.200000
46 0.510000
47 0.350000
48 1.070000
49 1.900000
50 0.410000


==> RESULTS/PSR/SMALL/STRIPS/DOWNWARD/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 11.000000
16 25.000000
17 9.000000
18 12.000000
19 31.000000
20 17.000000
21 10.000000
22 33.000000
23 12.000000
24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 21.000000
30 22.000000
31 19.000000
32 24.000000
33 22.000000
34 21.000000
35 22.000000
36 22.000000
37 23.000000
38 13.000000
39 23.000000
40 20.000000
41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 35.000000
47 27.000000
48 37.000000
49 47.000000
50 23.000000


==> RESULTS/PSR/SMALL/STRIPS/DOWNWARD/TIME.DAT <==
1 0.070000
2 0.170000
3 0.140000
4 0.200000
5 0.140000
6 0.110000
7 0.110000
8 0.120000
9 0.130000
10 0.260000
11 0.140000
12 0.150000
13 0.170000
14 0.140000
15 2.300000
16 0.450000
17 0.120000
18 0.200000
19 0.720000
20 0.170000
21 0.160000
22 0.530000
23 0.250000
24 0.220000
25 50.910000
26 0.170000
27 0.250000
28 0.200000
29 0.600000
30 0.340000
31 2.420000
32 0.340000
33 0.490000
34 0.300000
35 6.100000
36 1.460000
37 0.410000
38 0.240000
39 0.390000
40 5.140000
41 0.170000
42 0.370000
43 0.230000
44 0.290000
45 0.210000
46 0.510000
47 0.350000
48 1.510000
49 6.110000
50 0.360000


==> RESULTS/PSR/SMALL/STRIPS/HSPS_A/MAKESPAN.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 8.000000
7 8.000000
8 8.000000
9 8.000000
10 5.000000
11 15.000000
12 15.000000
13 12.000000
14 9.000000
15 8.000000
16 15.000000
17 9.000000
18 9.000000
19 15.000000
20 16.000000
21 9.000000

23 9.000000
24 9.000000

26 16.000000
27 16.000000
28 9.000000
29 18.000000
30 16.000000
31 16.000000
32 16.000000
33 16.000000
34 16.000000
35 16.000000
36 16.000000
37 19.000000
38 12.000000
39 16.000000
40 15.000000
41 9.000000
42 16.000000
43 12.000000
44 15.000000
45 16.000000

47 23.000000





==> RESULTS/PSR/SMALL/STRIPS/HSPS_A/TIME.DAT <==
1 0.000000
2 0.020000
3 0.010000
4 0.030000
5 0.020000
6 0.000000
7 0.020000
8 0.010000
9 0.010000
10 0.110000
11 0.030000
12 0.060000
13 0.040000
14 0.030000
15 39.820000
16 1.980000
17 0.030000
18 0.050000
19 54.320000
20 0.080000
21 0.060000

23 0.120000
24 0.050000

26 0.160000
27 0.310000
28 0.030000
29 314.359985
30 1.010000
31 133.779999
32 0.380000
33 19.510000
34 0.330000
35 22.139999
36 928.479980
37 12.760000
38 0.120000
39 0.850000
40 961.030029
41 0.070000
42 9.920000
43 0.090000
44 1.590000
45 0.430000

47 84.709999





==> RESULTS/PSR/SMALL/STRIPS/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 8.000000
2 97.000000
3 93.000000
4 8.000000
5 779.000000
6 8.000000
7 93.000000
8 8.000000
9 8.000000
10 240.000000
11 225.000000
12 16.000000
13 197.000000
14 9.000000
15 8.000000
16 113.000000
17 9.000000
18 98.000000
19 311.000000
20 17.000000
21 9.000000

23 10.000000
24 9.000000

26 16.000000
27 17.000000
28 10.000000

30 514.000000

32 159.000000
33 17.000000
34 152.000000
35 24.000000

37 20.000000
38 13.000000
39 217.000000
40 15.000000
41 10.000000
42 91.000000
43 173.000000
44 17.000000
45 17.000000
46 31.000000



50 40.000000


==> RESULTS/PSR/SMALL/STRIPS/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.040000
2 0.090000
3 0.070000
4 8.270000
5 2.560000
6 0.040000
7 0.080000
8 1.620000
9 1.030000
10 0.140000
11 1.650000
12 51.540001
13 0.100000
14 8.310000
15 53.349998
16 0.790000
17 0.240000
18 0.060000
19 8.150000
20 2.450000
21 12.720000

23 6.930000
24 20.940001

26 17.780001
27 13.820000
28 4.110000

30 3.980000

32 0.930000
33 37.520000
34 1.600000
35 1765.599976

37 8.480000
38 150.699997
39 0.490000
40 1359.729980
41 9.200000
42 0.450000
43 0.610000
44 259.750000
45 59.000000
46 454.290009



50 78.309998


==> RESULTS/PSR/SMALL/STRIPS/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 8.000000
2 97.000000
3 93.000000
4 180.000000
5 779.000000
6 8.000000
7 93.000000
8 124.000000
9 124.000000
10 240.000000
11 225.000000
12 548.000000
13 197.000000
14 145.000000
15 314.000000
16 113.000000
17 77.000000
18 98.000000
19 311.000000
20 197.000000
21 130.000000

23 218.000000
24 130.000000

26 394.000000
27 301.000000
28 213.000000

30 514.000000

32 159.000000
33 125.000000
34 152.000000
35 43.000000

37 198.000000
38 217.000000
39 217.000000
40 279.000000
41 121.000000
42 91.000000
43 173.000000
44 470.000000
45 298.000000
46 381.000000



50 102.000000


==> RESULTS/PSR/SMALL/STRIPS/LPG_IPC3.SPEED/TIME.DAT <==
1 0.040000
2 0.090000
3 0.070000
4 0.090000
5 2.560000
6 0.040000
7 0.080000
8 0.030000
9 0.020000
10 0.140000
11 1.650000
12 0.670000
13 0.100000
14 0.040000
15 33.500000
16 0.790000
17 0.070000
18 0.060000
19 8.150000
20 0.540000
21 0.100000

23 0.060000
24 0.150000

26 0.430000
27 0.650000
28 0.130000

30 3.980000

32 0.930000
33 0.610000
34 1.600000
35 1.930000

37 0.420000
38 0.170000
39 0.490000
40 66.769997
41 0.110000
42 0.450000
43 0.610000
44 5.610000
45 0.700000
46 15.650000



50 1.030000


==> RESULTS/PSR/SMALL/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 8.000000
2 16.000000
3 11.000000
4 10.000000
5 60.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 37.000000
17 9.000000
18 12.000000
19 31.000000
20 26.000000
21 10.000000
22 190.000000
23 12.000000
24 10.000000
25 13.000000
26 21.000000
27 27.000000
28 14.000000
29 117.000000
30 183.000000
31 19.000000
32 153.000000
33 26.000000
34 26.000000
35 26.000000
36 22.000000
37 79.000000
38 22.000000
39 23.000000
40 21.000000
41 10.000000
42 30.000000
43 90.000000
44 25.000000
45 20.000000
46 43.000000
47 67.000000
48 198.000000

50 47.000000


==> RESULTS/PSR/SMALL/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 1.010000
2 6.010000
3 5.010000
4 13.010000
5 9.010000
6 2.010000
7 6.010000
8 7.010000
9 7.010000
10 13.010000
11 22.010000
12 14.010000
13 3.010000
14 2.010000
15 179.029999
16 38.009998
17 2.010000
18 8.010000
19 187.009995
20 8.010000
21 5.010000
22 298.010010
23 2.010000
24 4.010000
25 710.940002
26 24.010000
27 6.010000
28 3.010000
29 12.010000
30 26.010000
31 111.690002
32 8.010000
33 17.010000
34 27.010000
35 135.009995
36 362.459991
37 7.010000
38 26.010000
39 11.010000
40 322.450012
41 4.010000
42 16.840000
43 20.059999
44 32.009998
45 6.010000
46 77.010002
47 21.010000
48 303.179993

50 23.010000


==> RESULTS/PSR/SMALL/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 20.000000
2 36.000000
3 96.000000
4 10.000000
5 121.000000
6 20.000000
7 96.000000
8 68.000000
9 68.000000
10 72.000000
11 181.000000
12 41.000000
13 70.000000
14 21.000000
15 66.000000
16 164.000000
17 21.000000
18 37.000000
19 197.000000
20 53.000000
21 82.000000
22 190.000000
23 26.000000
24 82.000000
25 57.000000
26 81.000000
27 93.000000
28 26.000000
29 117.000000
30 183.000000
31 19.000000
32 153.000000
33 76.000000
34 173.000000
35 100.000000
36 22.000000
37 79.000000
38 160.000000
39 75.000000
40 55.000000
41 82.000000
42 30.000000
43 254.000000
44 188.000000
45 111.000000
46 144.000000
47 67.000000
48 198.000000

50 116.000000


==> RESULTS/PSR/SMALL/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 0.010000
2 0.060000
3 0.050000
4 0.130000
5 0.090000
6 0.020000
7 0.060000
8 0.070000
9 0.070000
10 0.130000
11 0.220000
12 0.140000
13 0.030000
14 0.020000
15 1.790000
16 0.380000
17 0.020000
18 0.080000
19 1.700000
20 0.080000
21 0.050000
22 2.980000
23 0.020000
24 0.040000
25 110.930000
26 0.240000
27 0.060000
28 0.030000
29 0.120000
30 0.260000
31 111.690002
32 0.080000
33 0.170000
34 0.270000
35 1.350000
36 362.459991
37 0.070000
38 0.260000
39 0.110000
40 22.420000
41 0.040000
42 16.840000
43 0.200000
44 0.320000
45 0.060000
46 0.770000
47 0.210000
48 3.170000

50 0.230000


==> RESULTS/PSR/SMALL/STRIPS/MARVIN/MAKESPAN.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 25.000000
17 9.000000

19 31.000000
20 17.000000
21 10.000000
22 33.000000

24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 21.000000

31 19.000000

33 21.000000

35 22.000000
36 26.000000
37 23.000000
38 13.000000
39 23.000000
40 21.000000

42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000





==> RESULTS/PSR/SMALL/STRIPS/MARVIN/TIME.DAT <==
1 0.000000
2 0.240000
3 0.020000
4 0.020000
5 0.090000
6 0.040000
7 0.180000
8 0.010000
9 0.010000
10 0.540000
11 1.360000
12 0.070000
13 0.120000
14 1.650000
15 0.270000
16 19.209999
17 44.900002

19 3.450000
20 596.919983
21 111.769997
22 30.990000

24 100.000000
25 9.540000
26 13.510000
27 19.360001
28 8.820000
29 60.250000

31 26.590000

33 77.430000

35 252.000000
36 771.460022
37 164.570007
38 5.600000
39 119.099998
40 1.930000

42 46.570000
43 552.549988
44 0.260000
45 168.050003
46 2.550000
47 285.089996





==> RESULTS/PSR/SMALL/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 8.000000
7 8.000000
8 8.000000
9 8.000000
10 5.000000
11 15.000000
12 15.000000
13 12.000000
14 9.000000
15 8.000000

17 9.000000
18 9.000000

20 16.000000
21 9.000000

23 9.000000
24 9.000000

26 16.000000
27 16.000000
28 9.000000





34 16.000000



38 12.000000
39 16.000000

41 9.000000

43 12.000000









==> RESULTS/PSR/SMALL/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.110000
2 0.150000
3 0.590000
4 0.300000
5 0.230000
6 0.190000
7 0.240000
8 0.230000
9 0.240000
10 0.050000
11 52.799999
12 104.540001
13 1.080000
14 0.230000
15 18.000000

17 0.210000
18 0.550000

20 228.919998
21 0.280000

23 0.590000
24 0.280000

26 333.619995
27 467.790009
28 0.320000





34 409.640015



38 2.880000
39 1070.369995

41 0.310000

43 2.430000









==> RESULTS/PSR/SMALL/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 8.000000
7 8.000000
8 8.000000
9 8.000000
10 5.000000
11 15.000000
12 15.000000
13 12.000000
14 9.000000
15 8.000000
16 15.000000
17 9.000000
18 9.000000
19 15.000000
20 16.000000
21 9.000000
22 25.000000
23 9.000000
24 9.000000
25 9.000000
26 16.000000
27 16.000000
28 9.000000
29 18.000000
30 16.000000
31 16.000000
32 16.000000
33 16.000000
34 16.000000
35 16.000000
36 16.000000
37 19.000000
38 12.000000
39 16.000000
40 15.000000
41 9.000000
42 16.000000
43 12.000000
44 15.000000
45 16.000000
46 29.000000
47 23.000000
48 26.000000
49 36.000000
50 16.000000


==> RESULTS/PSR/SMALL/STRIPS/SATPLAN/TIME.DAT <==
1 0.030000
2 0.070000
3 0.060000
4 0.070000
5 0.060000
6 0.040000
7 0.050000
8 0.050000
9 0.050000
10 0.020000
11 0.330000
12 0.340000
13 0.130000
14 0.060000
15 1.410000
16 1.390000
17 0.070000
18 0.080000
19 1.190000
20 0.570000
21 0.080000
22 144.460007
23 0.120000
24 0.090000
25 99.639999
26 0.720000
27 0.580000
28 0.090000
29 20.049999
30 0.990000
31 13.650000
32 0.830000
33 1.530000
34 0.860000
35 2.040000
36 6.340000
37 3.240000
38 0.200000
39 0.800000
40 14.780000
41 0.080000
42 1.090000
43 0.190000
44 0.990000
45 0.680000
46 973.340027
47 35.049999
48 358.230011
49 678.500000
50 1.520000


==> RESULTS/PSR/SMALL/STRIPS/SEMSYN/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 25.000000
17 9.000000
18 12.000000
19 25.000000
20 17.000000
21 10.000000

23 12.000000
24 10.000000

26 17.000000
27 21.000000
28 14.000000

30 22.000000

32 24.000000
33 21.000000
34 21.000000


37 23.000000
38 13.000000
39 23.000000

41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000





==> RESULTS/PSR/SMALL/STRIPS/SEMSYN/TIME.DAT <==
1 0.240000
2 2.730000
3 0.880000
4 17.920000
5 5.200000
6 0.360000
7 2.280000
8 4.040000
9 2.530000
10 72.889999
11 4.950000
12 4.280000
13 4.360000
14 2.870000
15 270.589996
16 70.540001
17 1.250000
18 7.880000
19 264.420013
20 5.500000
21 4.510000

23 18.240000
24 4.510000

26 9.880000
27 34.200001
28 6.810000

30 119.730003

32 25.559999
33 125.459999
34 17.020000


37 88.080002
38 28.139999
39 136.770004

41 5.790000
42 72.830002
43 19.350000
44 167.880005
45 23.180000
46 1104.060059
47 220.820007





==> RESULTS/PSR/SMALL/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 25.000000
17 9.000000
18 12.000000
19 31.000000
20 17.000000
21 10.000000
22 33.000000
23 12.000000
24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 21.000000
30 22.000000
31 19.000000
32 24.000000
33 21.000000
34 21.000000
35 22.000000
36 22.000000
37 23.000000
38 13.000000
39 23.000000
40 20.000000
41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000





==> RESULTS/PSR/SMALL/STRIPS/SGPLAN/TIME.DAT <==
1 0.000000
2 0.010000
3 0.010000
4 0.010000
5 0.020000
6 0.000000
7 0.010000
8 0.010000
9 0.000000
10 0.140000
11 0.050000
12 0.010000
13 0.010000
14 0.040000
15 0.680000
16 2.180000
17 0.070000
18 2.870000
19 0.180000
20 0.330000
21 0.170000
22 6.040000
23 3.860000
24 0.170000
25 233.000000
26 0.150000
27 0.160000
28 0.080000
29 595.020020
30 69.019997
31 9.800000
32 488.059998
33 0.730000
34 576.770020
35 8.700000
36 106.150002
37 0.670000
38 0.150000
39 0.420000
40 21.860001
41 0.700000
42 1.280000
43 3.320000
44 0.050000
45 0.400000
46 0.810000
47 1.330000





==> RESULTS/PSR/SMALL/STRIPS/TP4/MAKESPAN.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 8.000000
7 8.000000
8 8.000000
9 8.000000
10 5.000000
11 15.000000
12 15.000000
13 12.000000
14 9.000000
15 8.000000
16 15.000000
17 9.000000
18 9.000000

20 16.000000
21 9.000000

23 9.000000
24 9.000000

26 16.000000
27 16.000000
28 9.000000
29 18.000000
30 16.000000

32 16.000000

34 16.000000

36 16.000000
37 19.000000
38 12.000000
39 16.000000

41 9.000000

43 12.000000
44 15.000000
45 16.000000

47 23.000000





==> RESULTS/PSR/SMALL/STRIPS/TP4/TIME.DAT <==
1 0.000000
2 0.020000
3 0.000000
4 0.040000
5 0.020000
6 0.010000
7 0.010000
8 0.030000
9 0.020000
10 0.120000
11 0.100000
12 0.110000
13 0.040000
14 0.050000
15 68.199997
16 1158.910034
17 0.030000
18 0.080000

20 0.220000
21 0.060000

23 0.180000
24 0.100000

26 0.650000
27 1.460000
28 0.090000
29 1413.189941
30 9.820000

32 1.750000

34 1.020000

36 1571.410034
37 89.800003
38 0.150000
39 5.360000

41 0.130000

43 0.120000
44 2.730000
45 1.860000

47 1297.199951





==> RESULTS/PSR/SMALL/STRIPS/YAHSP/NRACTIONS.DAT <==
1 8.000000
2 11.000000
3 11.000000
4 10.000000
5 11.000000
6 8.000000
7 11.000000
8 8.000000
9 8.000000
10 7.000000
11 19.000000
12 16.000000
13 15.000000
14 9.000000
15 10.000000
16 25.000000
17 9.000000
18 12.000000
19 25.000000
20 17.000000
21 10.000000
22 33.000000
23 12.000000
24 10.000000
25 9.000000
26 17.000000
27 21.000000
28 14.000000
29 21.000000
30 22.000000
31 19.000000
32 24.000000
33 22.000000
34 21.000000
35 22.000000
36 22.000000
37 23.000000
38 13.000000
39 23.000000
40 20.000000
41 10.000000
42 30.000000
43 20.000000
44 19.000000
45 20.000000
46 34.000000
47 27.000000
48 37.000000




==> RESULTS/PSR/SMALL/STRIPS/YAHSP/TIME.DAT <==
1 0.010000
2 0.010000
3 0.000000
4 0.010000
5 0.010000
6 0.000000
7 0.010000
8 0.000000
9 0.010000
10 0.000000
11 0.130000
12 0.010000
13 0.010000
14 0.020000
15 0.050000
16 0.410000
17 0.010000
18 0.260000
19 0.020000
20 0.930000
21 0.040000
22 2.290000
23 0.040000
24 0.040000
25 1.620000
26 0.310000
27 0.080000
28 0.010000
29 2.720000
30 7.320000
31 0.810000
32 1256.520020
33 0.290000
34 78.040001
35 0.090000
36 0.770000
37 3.020000
38 0.090000
39 0.100000
40 0.200000
41 0.020000
42 0.500000
43 0.670000
44 0.030000
45 0.480000
46 2.000000
47 3.850000
48 27.270000




==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 135.485992
2 156.130005
3 65.198700

5 105.260002

































==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.080000
2 4.130000
3 5.820000

5 99.849998

































==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 129.589996
2 152.289993
3 55.259998
4 115.239998
5 97.720001
6 64.010002
7 59.849998
8 78.680000
9 81.370003
10 84.769997
11 125.730003
12 153.820007
13 156.009995
14 116.680000
15 135.539993
16 101.570000
17 101.800003
18 103.430000
19 152.320007
20 185.940002
21 250.710007
22 304.559998
23 305.809998
24 404.839996
25 345.320007
26 366.220001












==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 17.370001
2 671.010010
3 0.400000
4 125.400002
5 1192.410034
6 630.969971
7 147.770004
8 18.209999
9 155.139999
10 869.950012
11 1365.540039
12 1705.959961
13 927.099976
14 935.239990
15 773.390015
16 820.979980
17 64.519997
18 1219.959961
19 292.980011
20 963.409973
21 859.849976
22 462.970001
23 425.700012
24 584.849976
25 508.350006
26 444.760010












==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 216.279999
2 276.839996
3 119.099998
4 222.869995
5 177.070007
6 246.020004
7 191.309998
8 229.009995
9 344.760010
10 391.200012
11 237.000000
12 348.200012
13 571.719971
14 252.039993
15 751.520020
16 278.760010
17 331.980011
18 501.359985
19 501.529999
20 757.479980
21 1030.660034
22 844.570007
23 1714.130005
24 1808.609985
25 1212.479980
26 1017.489990












==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.030000
5 0.030000
6 0.020000
7 0.040000
8 0.100000
9 0.090000
10 0.190000
11 0.150000
12 0.580000
13 0.800000
14 0.630000
15 1.020000
16 1.580000
17 1.830000
18 0.440000
19 1.060000
20 39.919998
21 8.200000
22 16.580000
23 22.840000
24 401.190002
25 150.800003
26 170.250000












==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 133.979996
2 181.059998
3 60.889999
4 145.470001
5 125.050003
6 113.760002
7 88.580002
8 101.660004
9 113.800003
10 102.160004
11 155.800003
12 210.289993
13 194.789993
14 144.039993
15 159.089996
16 132.380005
17 118.949997
18 136.250000
19 170.350006
20 232.320007
21 298.459991
22 396.429993
23 396.390015
24 747.719971
25 580.830017
26 525.080017
27 446.440002
28 1393.339966
29 729.309998
30 1089.609985








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 1.010000
2 2.010000
3 2.010000
4 2.010000
5 3.010000
6 3.010000
7 5.010000
8 7.010000
9 9.010000
10 11.010000
11 15.980000
12 22.010000
13 37.299999
14 37.009998
15 54.009998
16 130.009995
17 98.010002
18 25.330000
19 154.009995
20 238.380005
21 198.009995
22 389.809998
23 306.589996
24 315.190002
25 424.429993
26 321.959991
27 315.239990
28 1343.459961
29 1255.790039
30 1800.000000








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 257.730011
2 282.140015
3 141.009995
4 276.029999
5 262.179993
6 332.339996
7 336.549988
8 137.720001
9 226.740005
10 410.369995
11 498.510010
12 555.739990
13 629.460022
14 531.190002
15 377.670013
16 404.410004
17 507.649994
18 289.369995
19 720.229980
20 792.840027
21 927.210022
22 1573.969971
23 1867.900024
24 1688.050049
25 1783.560059
26 1370.099976
27 1585.300049
28 1647.979980
29 964.219971
30 1102.900024








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.010000
2 0.020000
3 0.020000
4 0.020000
5 0.030000
6 0.030000
7 0.050000
8 0.070000
9 0.090000
10 0.100000
11 0.120000
12 0.220000
13 0.370000
14 0.370000
15 0.540000
16 1.300000
17 0.980000
18 0.230000
19 1.400000
20 2.160000
21 1.800000
22 2.420000
23 6.420000
24 15.150000
25 18.879999
26 21.950001
27 14.880000
28 731.400024
29 642.390015
30 1529.969971








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/P_MEP/MAKESPAN.DAT <==
1 171.977997
2 335.649994
3 216.425995
4 469.147003

6 453.397003
7 342.549988































==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/P_MEP/TIME.DAT <==
1 0.570000
2 2.870000
3 12.220000
4 90.879997

6 320.880005
7 1455.390015































==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 22.000000
5 20.000000
6 33.000000
7 25.000000
8 26.000000
9 32.000000
10 32.000000
11 34.000000
12 46.000000
13 60.000000
14 44.000000
15 53.000000
16 48.000000
17 49.000000
18 35.000000
19 69.000000
20 144.000000
21 77.000000
22 94.000000
23 106.000000
24 142.000000
25 130.000000
26 138.000000
27 138.000000
28 199.000000
29 201.000000
30 243.000000








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.110000
5 0.020000
6 3.170000
7 0.010000
8 0.030000
9 0.060000
10 0.060000
11 0.080000
12 0.260000
13 0.440000
14 0.270000
15 0.460000
16 0.530000
17 0.610000
18 0.210000
19 0.460000
20 0.900000
21 1.140000
22 2.000000
23 3.210000
24 8.070000
25 8.660000
26 9.420000
27 12.110000
28 32.150002
29 49.980000
30 82.309998








==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 135.485992
2 156.130005
3 65.198700

5 105.260002

































==> RESULTS/SATELLITE/COMPLEX/STRIPS_FLUENTS_TEMPORAL/TP4/TIME.DAT <==
1 0.050000
2 6.050000
3 6.020000

5 124.330002

































==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 90.510002
3 2.010000
4 3.010000
5 5.010000
6 8.010000
7 9.010000
8 23.020000
9 70.010002
10 108.010002
11 54.020000
12 317.160004
13 1800.000000
14 304.630005
15 305.950012
16 307.529999
17 307.390015
18 303.049988
19 1119.760010



















==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/METRICVALUE.DAT <==
1 1390.319946
2 2721.229980
3 -154.759995
4 -897.929993
5 3891.179932
6 2999.979980
7 870.520020
8 -1258.920044
9 548.039978
10 2545.439941
11 2962.959961
12 -823.059998
13 2406.020020
14 11664.000000
15 17689.099609
16 664.650024
17 11244.799805
18 7472.009766
19 947.239990



















==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.680000
3 0.020000
4 0.030000
5 0.050000
6 0.080000
7 0.090000
8 0.230000
9 0.700000
10 1.080000
11 0.540000
12 17.100000
13 1663.000000
14 4.580000
15 5.940000
16 6.660000
17 7.330000
18 3.040000
19 519.750000



















==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/NRACTIONS.DAT <==
1 17.000000
2 25.000000
3 20.000000
4 35.000000
5 35.000000
6 53.000000
7 53.000000
8 61.000000
9 63.000000
10 61.000000
11 79.000000
12 113.000000
13 135.000000
14 107.000000
15 121.000000
16 139.000000

18 77.000000


21 186.000000

23 261.000000
24 347.000000
25 326.000000
26 376.000000
27 356.000000
28 511.000000










==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/TIME.DAT <==
1 0.000000
2 0.000000
3 0.000000
4 0.010000
5 0.010000
6 0.010000
7 0.030000
8 0.030000
9 0.040000
10 0.040000
11 0.050000
12 0.090000
13 0.170000
14 0.140000
15 0.180000
16 0.230000

18 0.090000


21 0.460000

23 1.150000
24 2.790000
25 2.940000
26 3.310000
27 3.650000
28 11.030000










==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/TILSAPA/MAKESPAN.DAT <==
1 219.238007
2 245.583939
3 147.009689



































==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/TILSAPA/TIME.DAT <==
1 1.657000
2 1.300000
3 1.307000



































==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 17.000000
2 25.000000
3 20.000000
4 35.000000
5 35.000000
6 53.000000
7 53.000000
8 61.000000
9 63.000000
10 61.000000
11 79.000000
12 113.000000
13 135.000000
14 107.000000
15 121.000000
16 139.000000

18 77.000000


21 186.000000

23 261.000000
24 347.000000
25 326.000000
26 376.000000
27 356.000000
28 511.000000










==> RESULTS/SATELLITE/COMPLEX_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.000000
2 0.010000
3 0.000000
4 0.000000
5 0.010000
6 0.010000
7 0.020000
8 0.030000
9 0.040000
10 0.040000
11 0.070000
12 0.100000
13 0.180000
14 0.130000
15 0.210000
16 0.270000

18 0.090000


21 0.460000

23 1.150000
24 2.770000
25 3.600000
26 3.520000
27 4.090000
28 10.940000










==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_IPC3.BESTQUALITY/METRICVALUE.DAT <==


3 29.500000
4 64.580002
5 94.500000
6 50.459999
7 103.129997
8 68.570000
9 122.290001
10 136.869995
11 157.339996
12 117.940002

14 186.910004
15 285.649994
16 362.410004
17 159.869995
18 87.019997




















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_IPC3.BESTQUALITY/TIME.DAT <==


3 0.180000
4 1167.410034
5 193.770004
6 308.290009
7 54.810001
8 350.980011
9 951.750000
10 1051.390015
11 1053.609985
12 1261.060059

14 1501.489990
15 1651.959961
16 882.770020
17 1619.030029
18 1706.560059




















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_IPC3.SPEED/METRICVALUE.DAT <==


3 170.199997
4 225.449997
5 248.550003
6 373.809998
7 145.220001
8 285.359985
9 380.529999
10 269.079987
11 498.500000
12 407.779999

14 564.489990
15 679.940002
16 715.539978
17 590.950012
18 313.309998




















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_IPC3.SPEED/TIME.DAT <==


3 0.140000
4 1.500000
5 0.050000
6 1.390000
7 2.260000
8 0.240000
9 0.250000
10 10.330000
11 4.690000
12 715.010010

14 3.790000
15 115.739998
16 109.110001
17 82.110001
18 38.660000




















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_TD.QUALITY/METRICVALUE.DAT <==
1 108.589996
2 95.489998
3 28.700001
4 93.169998
5 114.930000
6 140.779999
7 102.029999
8 97.099998
9 187.020004
10 149.369995
11 171.179993
12 156.360001
13 281.109985
14 202.309998
15 290.640015
16 309.690002
17 278.019989
18 118.400002
19 387.989990
20 604.030029
21 436.119995

















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_TD.QUALITY/TIME.DAT <==
1 131.009995
2 306.209991
3 2.010000
4 3.010000
5 8.810000
6 6.010000
7 62.009998
8 42.009998
9 92.010002
10 316.809998
11 303.049988
12 347.250000
13 338.209991
14 319.440002
15 367.779999
16 372.679993
17 366.089996
18 349.540009
19 332.670013
20 902.580017
21 1800.000000

















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_TD.SPEED/METRICVALUE.DAT <==
1 108.589996
2 125.599998
3 134.570007
4 189.389999
5 266.290009
6 299.980011
7 237.720001
8 277.109985
9 497.910004
10 306.709991
11 473.739990
12 428.399994
13 678.380005
14 488.980011
15 543.700012
16 538.590027
17 655.840027
18 387.640015
19 648.140015
20 647.799988
21 792.739990

















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/LPG_TD.SPEED/TIME.DAT <==
1 1.310000
2 6.200000
3 0.020000
4 0.030000
5 0.080000
6 0.060000
7 0.620000
8 0.420000
9 0.920000
10 2.880000
11 3.040000
12 15.670000
13 38.139999
14 19.389999
15 34.320000
16 72.669998
17 65.910004
18 17.760000
19 32.590000
20 302.519989
21 1247.550049

















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/P_MEP/METRICVALUE.DAT <==
1 109.875999

3 70.194000
4 282.027008


































==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/P_MEP/TIME.DAT <==
1 18.830000

3 103.680000
4 224.770004


































==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/SEMSYN/METRICVALUE.DAT <==
1 108.585999
2 119.646011
3 45.359699



































==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/SEMSYN/TIME.DAT <==
1 7.090000
2 278.140015
3 108.180000



































==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/SGPLAN/NRACTIONS.DAT <==
1 11.000000
2 19.000000
3 12.000000
4 31.000000
5 24.000000
6 51.000000
7 32.000000
8 34.000000
9 50.000000
10 48.000000
11 55.000000
12 75.000000
13 88.000000
14 68.000000
15 82.000000
16 75.000000

18 52.000000
19 110.000000

21 141.000000
22 179.000000
23 196.000000















==> RESULTS/SATELLITE/NUMERIC/STRIPS_FLUENTS/SGPLAN/TIME.DAT <==
1 0.010000
2 39.410000
3 0.010000
4 0.140000
5 0.020000
6 0.030000
7 0.030000
8 0.050000
9 0.080000
10 0.110000
11 6.230000
12 0.480000
13 0.870000
14 0.490000
15 0.970000
16 1.010000

18 0.370000
19 0.800000

21 2.290000
22 4.900000
23 7.380000















==> RESULTS/SATELLITE/STRIPS/STRIPS/BFHSP/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 17.000000
5 15.000000
6 20.000000
































==> RESULTS/SATELLITE/STRIPS/STRIPS/BFHSP/TIME.DAT <==
1 0.030000
2 0.080000
3 0.160000
4 3.080000
5 119.449997
6 265.450012
































==> RESULTS/SATELLITE/STRIPS/STRIPS/CPT/MAKESPAN.DAT <==
1 8.000000
2 12.000000
3 6.000000
4 10.000000
5 7.000000
6 8.000000
7 6.000000
8 8.000000
9 6.000000





























==> RESULTS/SATELLITE/STRIPS/STRIPS/CPT/TIME.DAT <==
1 0.030000
2 0.180000
3 0.690000
4 1.820000
5 18.480000
6 9.360000
7 107.410004
8 682.619995
9 1671.209961





























==> RESULTS/SATELLITE/STRIPS/STRIPS/DIAGONALLY_DOWNWARD/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 24.000000
5 20.000000
6 20.000000
7 24.000000
8 27.000000
9 37.000000
10 39.000000
11 40.000000
12 43.000000
13 84.000000
14 56.000000
15 59.000000
16 54.000000
17 49.000000
18 40.000000
19 78.000000
20 99.000000
21 107.000000
22 133.000000
23 100.000000
24 206.000000
25 186.000000
26 160.000000
27 135.000000
28 193.000000
29 225.000000
30 295.000000
31 321.000000
32 436.000000
33 468.000000
34 288.000000
35 498.000000
36 365.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/DIAGONALLY_DOWNWARD/TIME.DAT <==
1 0.010000
2 0.040000
3 0.030000
4 0.090000
5 0.150000
6 0.140000
7 0.170000
8 0.280000
9 0.330000
10 0.430000
11 0.490000
12 0.780000
13 1.190000
14 0.980000
15 1.350000
16 1.670000
17 1.960000
18 0.830000
19 0.990000
20 1.110000
21 2.720000
22 5.270000
23 5.070000
24 21.170000
25 22.719999
26 13.720000
27 15.430000
28 31.520000
29 76.639999
30 146.559998
31 261.769989
32 544.570007
33 397.559998
34 64.099998
35 600.219971
36 145.160004


==> RESULTS/SATELLITE/STRIPS/STRIPS/DOWNWARD/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 25.000000
5 23.000000
6 20.000000
7 23.000000
8 27.000000
9 40.000000
10 38.000000
11 40.000000
12 44.000000
13 87.000000
14 58.000000
15 65.000000
16 54.000000
17 51.000000
18 41.000000
19 77.000000
20 112.000000
21 109.000000
22 134.000000
23 100.000000
24 210.000000
25 127.000000
26 161.000000
27 136.000000
28 195.000000
29 226.000000
30 278.000000
31 343.000000
32 410.000000
33 468.000000
34 290.000000
35 498.000000
36 365.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/DOWNWARD/TIME.DAT <==
1 0.020000
2 0.030000
3 0.070000
4 0.060000
5 0.120000
6 0.120000
7 0.180000
8 0.290000
9 0.370000
10 0.380000
11 0.500000
12 0.850000
13 1.220000
14 0.970000
15 1.320000
16 1.740000
17 1.980000
18 0.840000
19 0.990000
20 1.120000
21 2.440000
22 3.530000
23 5.060000
24 9.550000
25 10.840000
26 11.120000
27 13.360000
28 27.410000
29 42.169998
30 60.279999
31 90.889999
32 161.270004
33 246.559998
34 50.630001
35 86.599998
36 103.580002


==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 8.000000
2 12.000000
3 10.000000
4 10.000000
5 10.000000
6 10.000000
7 12.000000
8 10.000000
9 8.000000
10 9.000000
11 8.000000
12 23.000000
13 25.000000
14 10.000000
15 14.000000
16 10.000000
17 16.000000
18 8.000000
19 16.000000
20 18.000000
21 30.000000
22 22.000000
23 36.000000
24 38.000000
25 34.000000
26 32.000000
27 26.000000











==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.010000
2 0.020000
3 0.010000
4 0.040000
5 0.060000
6 0.030000
7 0.020000
8 0.190000
9 0.590000
10 0.730000
11 0.870000
12 0.220000
13 0.460000
14 177.750000
15 0.450000
16 1575.310059
17 0.480000
18 16.200001
19 16.540001
20 743.349976
21 13.800000
22 36.040001
23 65.629997
24 283.149994
25 405.839996
26 264.179993
27 552.599976











==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 8.000000
2 14.000000
3 10.000000
4 12.000000
5 10.000000
6 12.000000
7 12.000000
8 11.000000
9 10.000000
10 13.000000
11 14.000000
12 23.000000
13 25.000000
14 13.000000
15 21.000000
16 16.000000
17 16.000000
18 15.000000
19 19.000000
20 28.000000
21 53.000000
22 48.000000
23 65.000000
24 79.000000
25 55.000000
26 60.000000
27 57.000000











==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_IPC3.SPEED/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.010000
5 0.020000
6 0.020000
7 0.020000
8 0.030000
9 0.080000
10 0.100000
11 0.110000
12 0.220000
13 0.460000
14 0.270000
15 0.360000
16 0.470000
17 0.480000
18 0.230000
19 0.340000
20 0.410000
21 1.350000
22 2.990000
23 5.590000
24 14.800000
25 16.570000
26 16.900000
27 20.969999











==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_TD.QUALITY/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 17.000000
5 15.000000
6 20.000000
7 21.000000
8 26.000000
9 28.000000
10 29.000000
11 31.000000
12 43.000000
13 57.000000
14 39.000000
15 46.000000
16 47.000000
17 43.000000
18 32.000000
19 60.000000
20 87.000000
21 74.000000
22 91.000000
23 100.000000
24 139.000000
25 127.000000
26 139.000000
27 134.000000
28 195.000000
29 193.000000
30 232.000000
31 275.000000
32 378.000000
33 488.000000
34 295.000000
35 398.000000
36 375.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 2.010000
3 2.010000
4 2.010000
5 2.010000
6 2.010000
7 3.010000
8 4.010000
9 4.010000
10 5.010000
11 6.010000
12 12.010000
13 20.010000
14 15.020000
15 20.910000
16 24.010000
17 24.020000
18 11.010000
19 19.010000
20 29.010000
21 63.009998
22 125.019997
23 190.039993
24 305.839996
25 306.670013
26 307.260010
27 308.450012
28 312.489990
29 317.420013
30 364.630005
31 371.230011
32 830.369995
33 1800.000000
34 363.269989
35 747.979980
36 757.750000


==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_TD.SPEED/NRACTIONS.DAT <==
1 9.000000
2 17.000000
3 13.000000
4 18.000000
5 15.000000
6 24.000000
7 25.000000
8 31.000000
9 34.000000
10 33.000000
11 36.000000
12 45.000000
13 64.000000
14 46.000000
15 57.000000
16 57.000000
17 48.000000
18 37.000000
19 73.000000
20 107.000000
21 76.000000
22 95.000000
23 106.000000
24 162.000000
25 136.000000
26 153.000000
27 147.000000
28 204.000000
29 213.000000
30 244.000000
31 275.000000
32 386.000000
33 504.000000
34 309.000000
35 427.000000
36 392.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.020000
4 0.020000
5 0.020000
6 0.020000
7 0.030000
8 0.040000
9 0.040000
10 0.050000
11 0.060000
12 0.120000
13 0.200000
14 0.150000
15 0.190000
16 0.240000
17 0.240000
18 0.110000
19 0.190000
20 0.290000
21 0.630000
22 1.250000
23 1.900000
24 5.830000
25 6.620000
26 7.220000
27 8.400000
28 12.420000
29 17.280001
30 31.309999
31 70.330002
32 229.410004
33 655.030029
34 62.980000
35 147.839996
36 156.830002


==> RESULTS/SATELLITE/STRIPS/STRIPS/MACRO_FF/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 17.000000
5 15.000000
6 20.000000
7 22.000000
8 26.000000
9 32.000000
10 34.000000
11 34.000000
12 47.000000
13 59.000000
14 45.000000
15 48.000000
16 48.000000
17 49.000000
18 35.000000
19 70.000000
20 101.000000
21 74.000000
22 91.000000
23 106.000000
24 138.000000
25 126.000000
26 138.000000
27 137.000000
28 195.000000
29 189.000000
30 233.000000
31 272.000000
32 368.000000
33 466.000000
34 287.000000
35 378.000000
36 365.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/MACRO_FF/TIME.DAT <==
1 0.000000
2 0.010000
3 0.010000
4 0.010000
5 0.010000
6 0.020000
7 0.020000
8 0.030000
9 0.040000
10 0.040000
11 0.060000
12 0.080000
13 0.090000
14 0.110000
15 0.110000
16 0.130000
17 0.150000
18 0.090000
19 0.150000
20 0.700000
21 0.280000
22 0.390000
23 0.620000
24 1.670000
25 1.480000
26 1.690000
27 2.400000
28 5.560000
29 7.690000
30 14.800000
31 23.549999
32 53.980000
33 110.139999
34 14.530000
35 24.950001
36 29.700001


==> RESULTS/SATELLITE/STRIPS/STRIPS/MARVIN/MAKESPAN.DAT <==
1 9.000000
2 13.000000
3 13.000000
4 17.000000
5 16.000000
6 19.000000
7 22.000000
8 15.000000
9 24.000000
10 16.000000
11 31.000000
12 45.000000
13 62.000000
14 33.000000
15 49.000000
16 34.000000
17 25.000000
18 31.000000
19 62.000000
20 85.000000
21 70.000000
22 125.000000
23 111.000000
24 159.000000
25 123.000000
26 132.000000
27 132.000000
28 97.000000
29 186.000000
30 146.000000








==> RESULTS/SATELLITE/STRIPS/STRIPS/MARVIN/TIME.DAT <==
1 0.010000
2 0.020000
3 0.030000
4 0.040000
5 0.040000
6 0.050000
7 0.760000
8 0.110000
9 0.270000
10 0.240000
11 5.660000
12 3.180000
13 115.050003
14 1.040000
15 2.970000
16 2.900000
17 7.350000
18 1.090000
19 4.600000
20 61.369999
21 4.310000
22 17.559999
23 41.790001
24 76.070000
25 63.689999
26 131.869995
27 148.119995
28 225.490005
29 1258.280029
30 1411.000000








==> RESULTS/SATELLITE/STRIPS/STRIPS/OPTIPLAN/MAKESPAN.DAT <==
1 8.000000
2 12.000000
3 6.000000
4 10.000000
5 7.000000
6 8.000000
7 6.000000



11 8.000000



























==> RESULTS/SATELLITE/STRIPS/STRIPS/OPTIPLAN/TIME.DAT <==
1 0.320000
2 57.830002
3 0.800000
4 23.309999
5 1254.510010
6 18.110001
7 16.950001



11 1468.069946



























==> RESULTS/SATELLITE/STRIPS/STRIPS/P_MEP/MAKESPAN.DAT <==
1 8.070000



5 15.140000
6 17.160000
7 18.170000
8 22.209999






























==> RESULTS/SATELLITE/STRIPS/STRIPS/P_MEP/TIME.DAT <==
1 0.160000



5 282.750000
6 187.149994
7 758.799988
8 1068.359985






























==> RESULTS/SATELLITE/STRIPS/STRIPS/ROADMAPPER/NRACTIONS.DAT <==
1 9.000000
2 16.000000
3 17.000000
4 29.000000
5 22.000000
6 23.000000
































==> RESULTS/SATELLITE/STRIPS/STRIPS/ROADMAPPER/TIME.DAT <==
1 0.350000
2 3.510000
3 26.230000
4 91.279999
5 443.429993
6 427.500000
































==> RESULTS/SATELLITE/STRIPS/STRIPS/SATPLAN/MAKESPAN.DAT <==
1 8.000000
2 12.000000
3 6.000000
4 10.000000
5 7.000000
6 8.000000
7 6.000000
8 8.000000
9 6.000000
10 8.000000
11 8.000000



























==> RESULTS/SATELLITE/STRIPS/STRIPS/SATPLAN/TIME.DAT <==
1 7.610000
2 261.470001
3 7.420000
4 114.070000
5 53.610001
6 28.280001
7 25.500000
8 351.369995
9 42.380001
10 204.809998
11 152.050003



























==> RESULTS/SATELLITE/STRIPS/STRIPS/SEMSYN/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 18.000000
5 16.000000
6 21.000000
7 22.000000
8 27.000000

10 30.000000




























==> RESULTS/SATELLITE/STRIPS/STRIPS/SEMSYN/TIME.DAT <==
1 1.800000
2 3.120000
3 7.930000
4 20.809999
5 53.049999
6 46.540001
7 249.889999
8 426.950012

10 1200.699951




























==> RESULTS/SATELLITE/STRIPS/STRIPS/SGPLAN/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 18.000000
5 16.000000
6 34.000000
7 22.000000
8 26.000000
9 28.000000
10 32.000000
11 34.000000
12 46.000000
13 60.000000
14 44.000000
15 53.000000
16 48.000000
17 49.000000
18 35.000000
19 69.000000
20 106.000000
21 74.000000
22 94.000000
23 100.000000
24 139.000000
25 127.000000
26 138.000000
27 135.000000
28 196.000000
29 192.000000
30 234.000000








==> RESULTS/SATELLITE/STRIPS/STRIPS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.000000
3 0.000000
4 0.010000
5 0.010000
6 0.010000
7 0.020000
8 0.030000
9 0.040000
10 0.050000
11 0.080000
12 0.190000
13 0.390000
14 0.250000
15 0.390000
16 0.440000
17 0.530000
18 0.170000
19 0.360000
20 0.540000
21 1.020000
22 1.830000
23 2.770000
24 6.770000
25 7.290000
26 8.030000
27 10.430000
28 28.510000
29 41.529999
30 68.940002








==> RESULTS/SATELLITE/STRIPS/STRIPS/YAHSP/NRACTIONS.DAT <==
1 9.000000
2 17.000000
3 14.000000
4 23.000000
5 22.000000
6 20.000000
7 38.000000
8 28.000000
9 54.000000
10 48.000000
11 46.000000
12 46.000000
13 76.000000
14 46.000000
15 69.000000
16 56.000000
17 52.000000
18 35.000000
19 100.000000
20 151.000000
21 79.000000
22 98.000000
23 107.000000
24 145.000000
25 139.000000
26 148.000000
27 144.000000
28 212.000000
29 202.000000
30 242.000000
31 281.000000
32 376.000000
33 484.000000
34 294.000000
35 385.000000
36 372.000000


==> RESULTS/SATELLITE/STRIPS/STRIPS/YAHSP/TIME.DAT <==
1 0.000000
2 0.000000
3 0.000000
4 0.000000
5 0.010000
6 0.010000
7 0.010000
8 0.010000
9 0.060000
10 0.020000
11 1.000000
12 0.040000
13 0.080000
14 0.040000
15 6.690000
16 0.080000
17 0.090000
18 0.040000
19 0.070000
20 0.120000
21 0.150000
22 0.190000
23 0.310000
24 1.080000
25 1.190000
26 0.880000
27 1.390000
28 4.550000
29 2.740000
30 5.790000
31 15.550000
32 33.820000
33 44.689999
34 8.450000
35 17.430000
36 20.590000


==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 135.485992
2 156.311996
3 65.198700
4 122.242599
5 105.260002
6 64.824501
7 60.202000
8 74.024803






























==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.060000
2 0.960000
3 1.040000
4 3.960000
5 19.910000
6 18.490000
7 161.580002
8 1219.979980






























==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 135.485992
2 156.130005
3 65.198700

5 105.260002

































==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.080000
2 3.580000
3 4.840000

5 75.070000

































==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 129.589996
2 152.289993
3 55.259998
4 115.239998
5 97.720001
6 67.089996
7 59.849998
8 83.800003
9 81.370003
10 85.709999
11 127.349998
12 153.820007
13 175.380005
14 90.190002
15 99.610001
16 91.940002
17 96.250000
18 101.730003
19 124.529999
20 181.080002
21 230.910004
22 328.619995
23 267.470001
24 393.750000
25 312.049988
26 359.029999












==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 16.980000
2 973.580017
3 0.530000
4 202.339996
5 1608.089966
6 897.849976
7 398.119995
8 526.440002
9 1142.069946
10 555.950012
11 1796.589966
12 1800.150024
13 73.330002
14 1640.310059
15 1129.640015
16 755.809998
17 1766.069946
18 476.899994
19 738.809998
20 1200.510010
21 1456.400024
22 905.000000
23 826.820007
24 1416.390015
25 1357.310059
26 861.909973












==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 216.279999
2 276.839996
3 119.099998
4 222.869995
5 177.070007
6 246.020004
7 191.309998
8 229.009995
9 344.760010
10 391.200012
11 237.000000
12 348.200012
13 571.719971
14 252.039993
15 468.640015
16 278.760010
17 331.980011
18 501.359985
19 501.529999
20 541.669983
21 1134.510010
22 844.570007
23 1750.750000
24 2311.770020
25 1361.560059
26 1017.489990












==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.020000
4 0.030000
5 0.040000
6 0.040000
7 0.060000
8 0.080000
9 0.100000
10 0.120000
11 0.140000
12 0.310000
13 0.370000
14 0.440000
15 0.330000
16 0.600000
17 0.430000
18 0.270000
19 0.460000
20 0.390000
21 1.880000
22 3.580000
23 5.260000
24 18.100000
25 25.350000
26 27.299999












==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 129.589996
2 187.009995
3 55.259998
4 127.830002
5 121.080002
6 120.540001
7 77.889999
8 115.129997
9 113.800003
10 102.160004
11 197.020004
12 204.160004
13 236.679993
14 136.250000
15 158.429993
16 123.379997
17 159.929993
18 144.339996
19 204.190002
20 251.690002
21 342.890015
22 341.700012
23 556.739990
24 555.780029
25 342.709991
26 611.619995
27 335.700012
28 1973.790039
29 1086.030029
30 1353.089966
31 2863.800049


34 3742.229980




==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 2.010000
2 2.010000
3 1.010000
4 2.430000
5 2.010000
6 2.010000
7 3.010000
8 4.010000
9 5.010000
10 6.610000
11 8.010000
12 15.410000
13 26.410000
14 16.010000
15 22.010000
16 37.270000
17 27.010000
18 13.010000
19 21.010000
20 32.009998
21 93.199997
22 271.059998
23 229.190002
24 306.869995
25 409.089996
26 308.070007
27 374.170013
28 387.429993
29 734.099976
30 909.869995
31 1134.680054


34 1800.000000




==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 180.160004
2 255.440002
3 278.029999
4 220.009995
5 280.230011
6 382.589996
7 262.290009
8 368.929993
9 310.679993
10 333.670013
11 367.429993
12 475.160004
13 899.609985
14 325.079987
15 348.519989
16 589.200012
17 559.270020
18 446.829987
19 643.520020
20 829.840027
21 1632.530029
22 1626.010010
23 2149.899902
24 2095.989990
25 2693.669922
26 1503.160034
27 1972.030029
28 2129.719971
29 1354.560059
30 1450.400024
31 3017.229980


34 3742.229980




==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.020000
2 0.020000
3 0.010000
4 0.020000
5 0.020000
6 0.020000
7 0.030000
8 0.040000
9 0.050000
10 0.060000
11 0.080000
12 0.140000
13 0.240000
14 0.160000
15 0.220000
16 0.280000
17 0.270000
18 0.130000
19 0.210000
20 0.320000
21 0.770000
22 1.530000
23 2.290000
24 6.850000
25 8.920000
26 8.020000
27 9.210000
28 86.190002
29 131.580002
30 303.399994
31 525.280029


34 1214.239990




==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/P_MEP/MAKESPAN.DAT <==
1 148.848007
2 246.259995
3 201.414001
4 549.310974
5 378.579987
6 420.622009
7 339.010010































==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/P_MEP/TIME.DAT <==
1 0.450000
2 1.240000
3 11.920000
4 44.240002
5 422.809998
6 260.290009
7 1130.310059































==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 9.000000
2 13.000000
3 11.000000
4 18.000000
5 16.000000
6 34.000000
7 22.000000
8 26.000000
9 28.000000
10 32.000000
11 34.000000
12 46.000000
13 60.000000
14 44.000000
15 53.000000
16 48.000000
17 49.000000
18 35.000000
19 69.000000
20 106.000000
21 74.000000
22 94.000000
23 100.000000
24 139.000000
25 127.000000
26 138.000000
27 135.000000
28 196.000000
29 192.000000
30 234.000000








==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.000000
2 0.000000
3 0.010000
4 0.000000
5 0.010000
6 0.010000
7 0.020000
8 0.030000
9 0.040000
10 0.060000
11 0.080000
12 0.220000
13 0.410000
14 0.220000
15 0.420000
16 0.460000
17 0.590000
18 0.180000
19 0.320000
20 0.520000
21 0.940000
22 1.800000
23 2.740000
24 7.230000
25 7.730000
26 8.710000
27 10.980000
28 31.330000
29 44.560001
30 79.660004








==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 135.485992
2 156.130005
3 65.198700

5 105.260002

































==> RESULTS/SATELLITE/TIME/STRIPS_TEMPORAL/TP4/TIME.DAT <==
1 0.060000
2 4.920000
3 5.090000

5 91.940002

































==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 176.690002
2 195.029999
3 106.769997
4 165.919998
5 179.520004
6 185.419998
7 129.110001
8 127.309998
9 156.820007
10 231.550003
11 202.460007
12 262.559998
13 261.230011
14 201.259995
15 205.550003
16 187.100006
17 173.229996
18 140.639999
19 200.919998



















==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.QUALITY/TIME.DAT <==
1 1.010000
2 5.010000
3 2.010000
4 2.010000
5 3.010000
6 4.010000
7 9.010000
8 6.610000
9 42.009998
10 23.010000
11 88.010002
12 371.609985
13 715.390015
14 160.009995
15 81.010002
16 135.529999
17 120.029999
18 313.660004
19 1589.609985



















==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.SPEED/MAKESPAN.DAT <==
1 211.279999
2 219.850006
3 106.769997
4 249.850006
5 239.309998
6 217.149994
7 170.509995
8 157.509995
9 211.380005
10 278.369995
11 252.199997
12 302.119995
13 305.809998
14 277.429993
15 240.710007
16 255.889999
17 193.589996
18 154.789993
19 216.869995



















==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/LPG_TD.SPEED/TIME.DAT <==
1 0.010000
2 0.050000
3 0.020000
4 0.020000
5 0.030000
6 0.040000
7 0.090000
8 0.060000
9 0.420000
10 0.230000
11 0.880000
12 7.110000
13 115.370003
14 1.600000
15 0.810000
16 1.120000
17 1.200000
18 13.630000
19 989.590027



















==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/SGPLAN/NRACTIONS.DAT <==
1 17.000000
2 25.000000
3 20.000000
4 35.000000
5 35.000000
6 53.000000
7 53.000000
8 61.000000
9 63.000000
10 61.000000
11 79.000000
12 113.000000
13 135.000000
14 107.000000
15 121.000000
16 139.000000

18 77.000000


21 186.000000

23 261.000000
24 347.000000
25 326.000000
26 376.000000
27 356.000000
28 511.000000










==> RESULTS/SATELLITE/TIME_TIMEWINDOWS/STRIPS_TEMPORAL_TIMEDLITERALS/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.010000
5 0.010000
6 0.010000
7 0.020000
8 0.030000
9 0.040000
10 0.050000
11 0.080000
12 0.110000
13 0.230000
14 0.150000
15 0.220000
16 0.310000

18 0.100000


21 0.510000

23 1.370000
24 3.210000
25 3.290000
26 3.930000
27 4.330000
28 12.360000










==> RESULTS/SATELLITE/TIME_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CPT/MAKESPAN.DAT <==
1 475.769989
2 480.079987


5 474.769989

































==> RESULTS/SATELLITE/TIME_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/CPT/TIME.DAT <==
1 0.070000
2 1.650000


5 75.070000

































==> RESULTS/SATELLITE/TIME_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 17.000000
2 25.000000
3 20.000000
4 35.000000
5 35.000000
6 53.000000
7 53.000000
8 61.000000
9 63.000000
10 61.000000
11 79.000000
12 113.000000
13 135.000000
14 107.000000
15 121.000000
16 139.000000

18 77.000000


21 186.000000

23 261.000000
24 347.000000
25 326.000000
26 376.000000
27 356.000000
28 511.000000










==> RESULTS/SATELLITE/TIME_TIMEWINDOWS_COMPILED/STRIPS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.000000
2 0.010000
3 0.010000
4 0.000000
5 0.010000
6 0.010000
7 0.020000
8 0.030000
9 0.040000
10 0.040000
11 0.070000
12 0.120000
13 0.240000
14 0.170000
15 0.230000
16 0.300000

18 0.110000


21 0.520000

23 1.310000
24 3.190000
25 3.310000
26 4.040000
27 4.560000
28 12.630000










==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/LPG_TD.QUALITY/METRICVALUE.DAT <==
1 126.000000
2 9.000000
3 254.000000
4 27.000000
5 8.000000
6 12.000000
7 605.000000

9 446.000000
10 848.000000
11 660.000000
12 285.000000
13 1426.000000



17 1905.000000





==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/LPG_TD.QUALITY/TIME.DAT <==
1 27.010000
2 24.040001
3 39.009998
4 32.009998
5 303.859985
6 49.009998
7 305.959991

9 1102.849976
10 309.399994
11 330.329987
12 304.269989
13 1797.209961



17 1685.800049





==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/LPG_TD.SPEED/METRICVALUE.DAT <==
1 140.000000
2 9.000000
3 298.000000
4 27.000000
5 28.000000
6 12.000000
7 605.000000

9 446.000000
10 848.000000
11 660.000000
12 285.000000
13 1426.000000



17 1905.000000





==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/LPG_TD.SPEED/TIME.DAT <==
1 0.270000
2 0.240000
3 0.390000
4 0.320000
5 3.850000
6 0.490000
7 5.950000

9 501.839996
10 9.330000
11 30.320000
12 4.260000
13 1197.189941



17 1085.760010





==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/SEMSYN/NRACTIONS.DAT <==
1 118.000000
2 71.000000


5 94.000000

















==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/SEMSYN/TIME.DAT <==
1 678.969971
2 58.730000


5 1185.109985

















==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/SGPLAN/NRACTIONS.DAT <==
1 106.000000
2 82.000000
3 133.000000
4 199.000000
5 264.000000
6 193.000000
7 292.000000

9 429.000000
10 233.000000
11 227.000000
12 282.000000
13 443.000000
14 510.000000
15 606.000000
16 529.000000
17 552.000000
18 629.000000
19 802.000000
20 544.000000


==> RESULTS/SETTLERS/IPC_3/STRIPS_FLUENTS/SGPLAN/TIME.DAT <==
1 0.100000
2 0.090000
3 0.080000
4 0.150000
5 0.310000
6 0.210000
7 1.000000

9 27.490000
10 1.400000
11 1.370000
12 1.370000
13 2.440000
14 3.160000
15 4.490000
16 4.390000
17 6.010000
18 7.000000
19 12.200000
20 17.590000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==

2 26.000000
3 21.000000
4 20.000000
5 31.000000
6 40.000000
7 44.000000
8 34.000000
9 46.000000


12 39.000000
13 49.000000
14 63.000000
15 63.000000
16 45.000000
17 66.000000
18 51.000000
19 64.000000
20 57.000000
21 77.000000
22 55.000000
23 68.000000
24 64.000000
25 72.000000
26 68.000000
27 77.000000
28 78.000000
29 77.000000
30 73.000000
31 80.000000
32 80.000000
33 80.000000
34 80.000000
35 76.000000
36 80.000000
37 79.000000
38 83.000000
39 83.000000
40 81.000000
41 82.000000
42 87.000000
43 79.000000
44 84.000000
45 82.000000
46 86.000000
47 86.000000
48 88.000000
49 88.000000
50 88.000000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/CRIKEY/TIME.DAT <==

2 303.820007
3 368.000000
4 186.440002
5 785.450012
6 535.669983
7 897.690002
8 550.299988
9 952.500000


12 388.670013
13 436.450012
14 1092.310059
15 1088.390015
16 253.039993
17 1136.719971
18 143.559998
19 1027.920044
20 545.460022
21 707.080017
22 182.679993
23 267.290009
24 423.489990
25 337.970001
26 604.729980
27 329.989990
28 399.700012
29 351.220001
30 265.079987
31 501.899994
32 391.890015
33 503.190002
34 282.739990
35 412.290009
36 340.540009
37 210.990005
38 259.089996
39 214.699997
40 326.380005
41 299.700012
42 360.329987
43 219.699997
44 439.089996
45 313.130005
46 387.679993
47 264.790009
48 289.140015
49 469.179993
50 353.630005


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000




26 683.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 685.000000
32 685.000000
33 685.000000
34 695.000000
35 705.000000

















==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.210000
2 0.190000
3 0.170000
4 0.190000
5 0.210000
6 0.310000
7 0.270000
8 0.150000
9 0.170000
10 0.160000
11 0.150000
12 0.220000
13 0.160000
14 0.200000
15 0.180000
16 0.240000
17 0.240000
18 0.260000
19 42.509998
20 0.260000
21 0.470000




26 96.489998
27 139.779999
28 128.589996
29 96.470001
30 97.379997
31 363.510010
32 397.920013
33 427.480011
34 720.030029
35 590.419983

















==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 678.000000
7 693.000000
8 720.000000
9 706.000000
10 688.000000
11 880.000000
12 847.000000
13 889.000000
14 880.000000
15 874.000000
16 1060.000000
17 1048.000000
18 1082.000000
19 1066.000000
20 1057.000000
21 1242.000000
22 1236.000000
23 1270.000000
24 1246.000000
25 1248.000000



























==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.200000
2 0.220000
3 0.200000
4 0.220000
5 0.220000
6 0.240000
7 0.240000
8 0.230000
9 0.230000
10 0.230000
11 0.230000
12 0.220000
13 0.230000
14 0.230000
15 0.230000
16 0.240000
17 1.160000
18 3.560000
19 215.020004
20 0.250000
21 0.320000
22 270.130005
23 28.209999
24 16.600000
25 141.529999



























==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 678.000000
7 693.000000
8 720.000000
9 706.000000
10 688.000000
11 880.000000
12 847.000000
13 889.000000
14 880.000000
15 874.000000
16 1060.000000
17 1064.000000
18 1098.000000
19 1117.000000
20 1057.000000
21 1316.000000
22 1328.000000
23 1356.000000
24 1393.000000
25 1369.000000



























==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.200000
2 0.220000
3 0.200000
4 0.220000
5 0.220000
6 0.240000
7 0.240000
8 0.230000
9 0.230000
10 0.230000
11 0.230000
12 0.220000
13 0.230000
14 0.230000
15 0.230000
16 0.240000
17 0.240000
18 0.250000
19 0.610000
20 0.250000
21 0.280000
22 0.290000
23 0.300000
24 1.060000
25 0.560000



























==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000
22 671.000000
23 656.000000
24 625.000000
25 652.000000
26 686.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 690.000000
32 685.000000
33 685.000000
34 696.000000
35 705.000000
36 721.000000
37 714.000000
38 691.000000
39 715.000000
40 738.000000
41 732.000000
42 796.000000
43 732.000000
44 727.000000
45 772.000000
46 788.000000
47 734.000000
48 777.000000
49 713.000000
50 784.000000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 4.010000
2 4.010000
3 4.010000
4 5.010000
5 4.010000
6 5.010000
7 4.010000
8 5.010000
9 5.010000
10 4.020000
11 5.020000
12 4.010000
13 5.010000
14 5.020000
15 5.010000
16 5.020000
17 6.010000
18 5.010000
19 5.010000
20 5.010000
21 5.010000
22 6.020000
23 5.040000
24 6.010000
25 6.030000
26 7.080000
27 6.040000
28 6.010000
29 7.040000
30 7.080000
31 7.010000
32 7.010000
33 7.010000
34 7.800000
35 7.010000
36 9.060000
37 8.010000
38 9.070000
39 8.010000
40 8.030000
41 9.010000
42 9.090000
43 10.140000
44 8.140000
45 9.950000
46 11.100000
47 11.160000
48 11.010000
49 11.150000
50 11.090000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 594.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 613.000000
20 557.000000
21 547.000000
22 677.000000
23 674.000000
24 667.000000
25 658.000000
26 711.000000
27 698.000000
28 707.000000
29 685.000000
30 696.000000
31 704.000000
32 704.000000
33 704.000000
34 698.000000
35 720.000000
36 764.000000
37 763.000000
38 697.000000
39 785.000000
40 789.000000
41 783.000000
42 860.000000
43 778.000000
44 768.000000
45 846.000000
46 824.000000
47 779.000000
48 808.000000
49 750.000000
50 840.000000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.040000
2 0.040000
3 0.040000
4 0.050000
5 0.040000
6 0.050000
7 0.040000
8 0.050000
9 0.050000
10 0.040000
11 0.050000
12 0.040000
13 0.050000
14 0.050000
15 0.050000
16 0.050000
17 0.060000
18 0.050000
19 0.050000
20 0.050000
21 0.050000
22 0.060000
23 0.050000
24 0.060000
25 0.060000
26 0.070000
27 0.060000
28 0.060000
29 0.070000
30 0.070000
31 0.070000
32 0.070000
33 0.070000
34 0.070000
35 0.070000
36 0.090000
37 0.080000
38 0.090000
39 0.080000
40 0.080000
41 0.090000
42 0.090000
43 0.100000
44 0.080000
45 0.090000
46 0.110000
47 0.110000
48 0.100000
49 0.110000
50 0.110000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000
26 48.000000
27 48.000000
28 48.000000
29 48.000000
30 48.000000
31 56.000000
32 56.000000
33 56.000000
34 56.000000
35 56.000000
36 64.000000
37 64.000000
38 64.000000
39 64.000000
40 64.000000
41 72.000000
42 72.000000
43 72.000000
44 72.000000
45 72.000000
46 80.000000
47 80.000000
48 80.000000
49 80.000000
50 80.000000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.150000
2 0.150000
3 0.160000
4 0.150000
5 0.150000
6 0.420000
7 0.420000
8 0.440000
9 0.430000
10 0.430000
11 0.840000
12 0.830000
13 0.840000
14 0.840000
15 0.840000
16 1.450000
17 1.450000
18 1.430000
19 1.450000
20 1.420000
21 2.180000
22 2.170000
23 2.180000
24 2.180000
25 2.170000
26 3.010000
27 3.060000
28 2.980000
29 3.070000
30 3.020000
31 3.970000
32 3.900000
33 3.930000
34 3.900000
35 3.960000
36 4.710000
37 4.730000
38 4.720000
39 4.730000
40 4.700000
41 5.340000
42 5.230000
43 5.270000
44 5.200000
45 5.270000
46 5.540000
47 5.460000
48 5.560000
49 5.370000
50 5.470000


==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000




26 683.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 685.000000
32 685.000000
33 685.000000
34 695.000000
35 705.000000

















==> RESULTS/UMTS/FLAW_TEMPORAL/STRIPS_FLUENTS_TEMPORAL/TP4/TIME.DAT <==
1 0.270000
2 0.220000
3 0.250000
4 0.240000
5 0.290000
6 0.390000
7 0.320000
8 0.250000
9 0.280000
10 0.280000
11 0.330000
12 0.320000
13 0.300000
14 0.260000
15 0.240000
16 0.320000
17 0.260000
18 0.310000
19 77.209999
20 0.230000
21 0.360000




26 75.760002
27 109.400002
28 100.019997
29 94.370003
30 84.800003
31 357.600006
32 393.440002
33 422.660004
34 641.450012
35 518.469971

















==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 1508.000000
2 1498.000000
3 1498.000000
4 1500.000000
5 1505.000000
6 1545.000000
7 1545.000000
8 1515.000000
9 1528.000000
10 1539.000000
11 1533.000000
12 1533.000000
13 1536.000000
14 1545.000000
15 1529.000000
16 1538.000000
17 1542.000000
18 1547.000000
19 1546.000000
20 1541.000000
21 1547.000000
22 1545.000000
23 1538.000000
24 1547.000000
25 1536.000000
26 1545.000000
27 1541.000000
28 1545.000000
29 1536.000000
30 1534.000000
31 1535.000000
32 1527.000000
33 1535.000000
34 1539.000000
35 1542.000000
36 1541.000000
37 1528.000000
38 1528.000000
39 1541.000000
40 1533.000000
41 1533.000000
42 1537.000000
43 1533.000000
44 1537.000000
45 1533.000000
46 1740.000000
47 1733.000000
48 1736.000000
49 1732.000000
50 1731.000000


==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.QUALITY/TIME.DAT <==
1 4.010000
2 5.010000
3 5.010000
4 4.010000
5 4.010000
6 4.010000
7 5.010000
8 5.010000
9 5.010000
10 5.010000
11 5.010000
12 5.010000
13 5.010000
14 5.010000
15 4.020000
16 6.010000
17 5.010000
18 5.010000
19 5.010000
20 5.020000
21 6.010000
22 6.010000
23 6.010000
24 5.010000
25 6.010000
26 7.020000
27 7.020000
28 7.020000
29 7.050000
30 7.030000
31 8.010000
32 8.010000
33 8.010000
34 8.010000
35 8.040000
36 8.010000
37 9.010000
38 9.010000
39 9.020000
40 8.010000
41 10.080000
42 10.020000
43 10.060000
44 10.010000
45 10.010000
46 11.010000
47 12.010000
48 11.010000
49 11.030000
50 11.010000


==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/MAKESPAN.DAT <==
1 1508.000000
2 1498.000000
3 1498.000000
4 1500.000000
5 1505.000000
6 1545.000000
7 1545.000000
8 1515.000000
9 1528.000000
10 1539.000000
11 1533.000000
12 1533.000000
13 1536.000000
14 1545.000000
15 1529.000000
16 1538.000000
17 1542.000000
18 1547.000000
19 1546.000000
20 1541.000000
21 1547.000000
22 1545.000000
23 1538.000000
24 1547.000000
25 1536.000000
26 1545.000000
27 1541.000000
28 1545.000000
29 1536.000000
30 1534.000000
31 1535.000000
32 1527.000000
33 1535.000000
34 1539.000000
35 1542.000000
36 1541.000000
37 1528.000000
38 1528.000000
39 1541.000000
40 1533.000000
41 1533.000000
42 1537.000000
43 1533.000000
44 1537.000000
45 1533.000000
46 1740.000000
47 1733.000000
48 1736.000000
49 1732.000000
50 1731.000000


==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/TIME.DAT <==
1 0.040000
2 0.050000
3 0.050000
4 0.040000
5 0.040000
6 0.040000
7 0.050000
8 0.050000
9 0.050000
10 0.050000
11 0.050000
12 0.050000
13 0.050000
14 0.050000
15 0.040000
16 0.060000
17 0.050000
18 0.050000
19 0.050000
20 0.050000
21 0.060000
22 0.060000
23 0.060000
24 0.050000
25 0.060000
26 0.070000
27 0.070000
28 0.070000
29 0.070000
30 0.070000
31 0.080000
32 0.080000
33 0.080000
34 0.080000
35 0.080000
36 0.080000
37 0.090000
38 0.090000
39 0.090000
40 0.080000
41 0.100000
42 0.100000
43 0.100000
44 0.100000
45 0.100000
46 0.110000
47 0.120000
48 0.110000
49 0.110000
50 0.110000


==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000


28 48.000000

30 48.000000






















==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/TIME.DAT <==
1 0.800000
2 0.810000
3 0.810000
4 0.810000
5 0.800000
6 1.200000
7 1.220000
8 1.140000
9 1.200000
10 1.190000
11 1.730000
12 1.710000
13 1.720000
14 1.740000
15 1.740000
16 2.450000
17 2.440000
18 2.390000
19 2.460000
20 2.440000
21 3.280000
22 3.300000
23 3.270000
24 3.270000
25 3.280000


28 4.170000

30 4.200000






















==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS_COMPI/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 9.000000
2 9.000000
3 9.000000
4 9.000000
5 9.000000
6 17.000000
7 17.000000
8 17.000000
9 17.000000
10 17.000000
11 25.000000
12 25.000000
13 25.000000
14 25.000000
15 25.000000
16 33.000000
17 33.000000
18 33.000000
19 33.000000
20 33.000000
21 41.000000
22 41.000000
23 41.000000
24 41.000000
25 41.000000


28 49.000000

30 49.000000






















==> RESULTS/UMTS/FLAW_TEMPORAL_TIMEWINDOWS_COMPI/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 1.540000
2 1.690000
3 1.630000
4 1.540000
5 1.530000
6 2.200000
7 2.390000
8 2.290000
9 2.290000
10 2.170000
11 3.140000
12 3.000000
13 3.010000
14 3.000000
15 3.020000
16 3.350000
17 3.480000
18 3.540000
19 3.430000
20 3.420000
21 3.840000
22 3.800000
23 3.870000
24 3.880000
25 3.820000


28 4.290000

30 4.230000






















==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000
26 48.000000
27 48.000000
28 48.000000
29 48.000000
30 48.000000
31 56.000000
32 56.000000
33 56.000000
34 56.000000
35 56.000000
36 64.000000
37 64.000000
38 64.000000
39 64.000000
40 64.000000
41 72.000000
42 72.000000
43 72.000000
44 72.000000
45 72.000000
46 80.000000
47 80.000000
48 80.000000
49 80.000000
50 80.000000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/CRIKEY/TIME.DAT <==
1 3.790000
2 4.030000
3 4.080000
4 3.870000
5 3.910000
6 7.490000
7 7.090000
8 7.050000
9 6.820000
10 7.050000
11 10.770000
12 10.790000
13 10.820000
14 10.820000
15 10.840000
16 14.980000
17 15.350000
18 15.330000
19 15.020000
20 14.990000
21 19.980000
22 20.160000
23 19.740000
24 19.559999
25 20.290001
26 26.049999
27 25.750000
28 25.440001
29 25.850000
30 25.530001
31 31.490000
32 31.070000
33 32.000000
34 32.540001
35 32.270000
36 36.689999
37 38.750000
38 38.750000
39 39.189999
40 38.630001
41 46.200001
42 46.240002
43 45.930000
44 46.279999
45 46.790001
46 55.509998
47 56.810001
48 56.580002
49 54.250000
50 68.800003


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/HSPS_A/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000
22 671.000000
23 656.000000
24 625.000000

26 683.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 685.000000
32 685.000000
33 685.000000
34 695.000000
35 705.000000
36 700.000000
37 707.000000
38 691.000000
39 707.000000













==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/HSPS_A/TIME.DAT <==
1 0.130000
2 0.140000
3 0.160000
4 0.170000
5 0.160000
6 0.240000
7 0.210000
8 0.200000
9 0.190000
10 0.130000
11 0.180000
12 0.170000
13 0.170000
14 0.200000
15 0.190000
16 0.210000
17 0.180000
18 0.240000
19 6.760000
20 0.170000
21 0.230000
22 740.349976
23 743.169983
24 435.779999

26 33.919998
27 50.400002
28 61.910000
29 40.730000
30 43.090000
31 144.899994
32 165.179993
33 172.029999
34 289.570007
35 230.080002
36 844.510010
37 1518.890015
38 906.679993
39 1059.729980













==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 678.000000
7 693.000000
8 720.000000
9 706.000000
10 688.000000
11 880.000000
12 847.000000
13 889.000000
14 880.000000
15 874.000000
16 1060.000000
17 1048.000000
18 1082.000000
19 1066.000000
20 1057.000000
21 1242.000000
22 1236.000000
23 1241.000000
24 1288.000000
25 1279.000000



























==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.BESTQUALITY/TIME.DAT <==
1 0.200000
2 0.220000
3 0.200000
4 0.200000
5 0.200000
6 0.290000
7 0.290000
8 0.300000
9 0.290000
10 0.310000
11 0.600000
12 0.620000
13 0.610000
14 1.700000
15 0.690000
16 4.820000
17 7.250000
18 0.440000
19 0.800000
20 0.430000
21 2.750000
22 135.449997
23 33.849998
24 3.860000
25 0.910000



























==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 739.000000
7 740.000000
8 748.000000
9 756.000000
10 742.000000
11 922.000000
12 940.000000
13 957.000000
14 919.000000
15 940.000000
16 1131.000000
17 1091.000000
18 1144.000000
19 1066.000000
20 1090.000000
21 1358.000000
22 1413.000000
23 1447.000000
24 1359.000000
25 1353.000000



























==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_IPC3.SPEED/TIME.DAT <==
1 0.200000
2 0.220000
3 0.200000
4 0.200000
5 0.200000
6 0.210000
7 0.210000
8 0.220000
9 0.210000
10 0.230000
11 0.210000
12 0.230000
13 0.220000
14 0.240000
15 0.210000
16 0.230000
17 0.210000
18 0.240000
19 0.800000
20 0.220000
21 0.240000
22 0.810000
23 1.280000
24 0.220000
25 0.210000



























==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000
22 671.000000
23 656.000000
24 625.000000
25 652.000000
26 686.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 690.000000
32 685.000000
33 685.000000
34 696.000000
35 705.000000
36 721.000000
37 714.000000
38 691.000000
39 715.000000
40 738.000000
41 732.000000
42 796.000000
43 732.000000
44 727.000000
45 772.000000
46 788.000000
47 734.000000
48 777.000000
49 713.000000
50 784.000000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.QUALITY/TIME.DAT <==
1 4.010000
2 4.010000
3 4.010000
4 4.010000
5 4.020000
6 5.010000
7 5.010000
8 4.010000
9 4.010000
10 4.010000
11 5.010000
12 5.010000
13 5.020000
14 4.020000
15 5.010000
16 5.020000
17 5.020000
18 5.010000
19 5.020000
20 6.020000
21 6.030000
22 5.050000
23 6.010000
24 6.010000
25 6.020000
26 7.080000
27 7.090000
28 7.040000
29 7.040000
30 7.100000
31 8.060000
32 8.010000
33 7.010000
34 7.710000
35 8.020000
36 8.010000
37 9.050000
38 8.140000
39 9.110000
40 8.050000
41 10.130000
42 9.070000
43 9.140000
44 9.030000
45 9.930000
46 11.150000
47 11.160000
48 11.010000
49 11.130000
50 11.010000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 594.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 613.000000
20 557.000000
21 547.000000
22 677.000000
23 674.000000
24 667.000000
25 658.000000
26 711.000000
27 698.000000
28 707.000000
29 685.000000
30 696.000000
31 704.000000
32 704.000000
33 704.000000
34 698.000000
35 720.000000
36 764.000000
37 763.000000
38 697.000000
39 785.000000
40 789.000000
41 783.000000
42 860.000000
43 778.000000
44 768.000000
45 846.000000
46 824.000000
47 779.000000
48 808.000000
49 750.000000
50 840.000000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/LPG_TD.SPEED/TIME.DAT <==
1 0.040000
2 0.040000
3 0.040000
4 0.040000
5 0.040000
6 0.050000
7 0.050000
8 0.040000
9 0.040000
10 0.040000
11 0.050000
12 0.050000
13 0.050000
14 0.040000
15 0.050000
16 0.050000
17 0.050000
18 0.050000
19 0.050000
20 0.060000
21 0.060000
22 0.050000
23 0.060000
24 0.060000
25 0.060000
26 0.070000
27 0.070000
28 0.070000
29 0.070000
30 0.070000
31 0.080000
32 0.080000
33 0.070000
34 0.070000
35 0.080000
36 0.080000
37 0.090000
38 0.080000
39 0.090000
40 0.080000
41 0.100000
42 0.090000
43 0.090000
44 0.090000
45 0.090000
46 0.110000
47 0.110000
48 0.110000
49 0.110000
50 0.110000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/P_MEP/MAKESPAN.DAT <==
1 537.070007
2 559.070007
3 559.070007
4 544.070007
5 569.070007















































==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/P_MEP/TIME.DAT <==
1 621.059998
2 349.809998
3 348.820007
4 347.049988
5 495.170013















































==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000
26 48.000000
27 48.000000
28 48.000000
29 48.000000
30 48.000000
31 56.000000
32 56.000000
33 56.000000
34 56.000000
35 56.000000
36 64.000000
37 64.000000
38 64.000000
39 64.000000
40 64.000000
41 72.000000
42 72.000000
43 72.000000
44 72.000000
45 72.000000
46 80.000000
47 80.000000
48 80.000000
49 80.000000
50 80.000000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.010000
2 0.010000
3 0.010000
4 0.010000
5 0.010000
6 0.010000
7 0.010000
8 0.010000
9 0.010000
10 0.010000
11 0.020000
12 0.010000
13 0.010000
14 0.010000
15 0.010000
16 0.010000
17 0.010000
18 0.010000
19 0.020000
20 0.010000
21 0.020000
22 0.010000
23 0.020000
24 0.010000
25 0.010000
26 0.020000
27 0.010000
28 0.010000
29 0.020000
30 0.010000
31 0.010000
32 0.020000
33 0.020000
34 0.020000
35 0.010000
36 0.010000
37 0.020000
38 0.020000
39 0.020000
40 0.010000
41 0.020000
42 0.020000
43 0.020000
44 0.010000
45 0.020000
46 0.020000
47 0.020000
48 0.020000
49 0.020000
50 0.020000


==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/TP4/MAKESPAN.DAT <==
1 536.000000
2 558.000000
3 558.000000
4 543.000000
5 568.000000
6 582.000000
7 591.000000
8 553.000000
9 542.000000
10 525.000000
11 532.000000
12 553.000000
13 551.000000
14 530.000000
15 550.000000
16 562.000000
17 540.000000
18 557.000000
19 610.000000
20 557.000000
21 547.000000


24 625.000000

26 683.000000
27 695.000000
28 685.000000
29 673.000000
30 682.000000
31 685.000000
32 685.000000
33 685.000000
34 695.000000
35 705.000000
36 700.000000
37 707.000000
38 691.000000
39 707.000000













==> RESULTS/UMTS/TEMPORAL/STRIPS_FLUENTS_TEMPORAL/TP4/TIME.DAT <==
1 0.200000
2 0.280000
3 0.210000
4 0.220000
5 0.210000
6 0.310000
7 0.250000
8 0.200000
9 0.240000
10 0.260000
11 0.270000
12 0.280000
13 0.230000
14 0.260000
15 0.200000
16 0.260000
17 0.250000
18 0.280000
19 38.980000
20 0.230000
21 0.280000


24 1155.989990

26 32.180000
27 47.150002
28 43.240002
29 40.419998
30 36.950001
31 144.360001
32 164.300003
33 171.399994
34 263.720001
35 206.860001
36 760.729980
37 1371.540039
38 899.640015
39 908.109985













==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.QUALITY/MAKESPAN.DAT <==
1 1508.000000
2 1498.000000
3 1498.000000
4 1500.000000
5 1505.000000
6 1545.000000
7 1545.000000
8 1515.000000
9 1528.000000
10 1539.000000
11 1533.000000
12 1533.000000
13 1536.000000
14 1545.000000
15 1529.000000
16 1538.000000
17 1542.000000
18 1547.000000
19 1546.000000
20 1541.000000
21 1547.000000
22 1545.000000
23 1538.000000
24 1547.000000
25 1536.000000
26 1545.000000
27 1541.000000
28 1545.000000
29 1536.000000
30 1534.000000
31 1535.000000
32 1527.000000
33 1535.000000
34 1539.000000
35 1542.000000
36 1541.000000
37 1528.000000
38 1528.000000
39 1541.000000
40 1533.000000
41 1533.000000
42 1537.000000
43 1533.000000
44 1537.000000
45 1533.000000
46 1740.000000
47 1733.000000
48 1736.000000
49 1732.000000
50 1731.000000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.QUALITY/TIME.DAT <==
1 4.010000
2 4.010000
3 4.020000
4 4.010000
5 4.010000
6 4.020000
7 4.020000
8 5.010000
9 5.010000
10 5.010000
11 4.010000
12 4.020000
13 5.020000
14 5.010000
15 5.020000
16 5.010000
17 6.010000
18 5.030000
19 6.010000
20 5.010000
21 6.010000
22 6.020000
23 6.040000
24 6.020000
25 6.020000
26 7.020000
27 7.040000
28 7.040000
29 6.030000
30 6.010000
31 8.010000
32 7.030000
33 7.030000
34 7.010000
35 7.040000
36 8.070000
37 8.040000
38 9.050000
39 8.080000
40 8.030000
41 9.030000
42 9.060000
43 10.040000
44 9.010000
45 10.100000
46 11.010000
47 10.090000
48 10.050000
49 11.150000
50 11.160000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/MAKESPAN.DAT <==
1 1508.000000
2 1498.000000
3 1498.000000
4 1500.000000
5 1505.000000
6 1545.000000
7 1545.000000
8 1515.000000
9 1528.000000
10 1539.000000
11 1533.000000
12 1533.000000
13 1536.000000
14 1545.000000
15 1529.000000
16 1538.000000
17 1542.000000
18 1547.000000
19 1546.000000
20 1541.000000
21 1547.000000
22 1545.000000
23 1538.000000
24 1547.000000
25 1536.000000
26 1545.000000
27 1541.000000
28 1545.000000
29 1536.000000
30 1534.000000
31 1535.000000
32 1527.000000
33 1535.000000
34 1539.000000
35 1542.000000
36 1541.000000
37 1528.000000
38 1528.000000
39 1541.000000
40 1533.000000
41 1533.000000
42 1537.000000
43 1533.000000
44 1537.000000
45 1533.000000
46 1740.000000
47 1733.000000
48 1736.000000
49 1732.000000
50 1731.000000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/LPG_TD.SPEED/TIME.DAT <==
1 0.040000
2 0.040000
3 0.040000
4 0.040000
5 0.040000
6 0.040000
7 0.040000
8 0.050000
9 0.050000
10 0.050000
11 0.040000
12 0.040000
13 0.050000
14 0.050000
15 0.050000
16 0.050000
17 0.060000
18 0.050000
19 0.060000
20 0.050000
21 0.060000
22 0.060000
23 0.060000
24 0.060000
25 0.060000
26 0.070000
27 0.070000
28 0.070000
29 0.060000
30 0.060000
31 0.080000
32 0.070000
33 0.070000
34 0.070000
35 0.070000
36 0.080000
37 0.080000
38 0.090000
39 0.080000
40 0.080000
41 0.090000
42 0.090000
43 0.100000
44 0.090000
45 0.100000
46 0.110000
47 0.100000
48 0.100000
49 0.110000
50 0.110000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000
26 48.000000
27 48.000000
28 48.000000
29 48.000000
30 48.000000
31 56.000000
32 56.000000
33 56.000000
34 56.000000
35 56.000000
36 64.000000
37 64.000000
38 64.000000
39 64.000000
40 64.000000
41 72.000000
42 72.000000
43 72.000000
44 72.000000
45 72.000000
46 80.000000
47 80.000000
48 80.000000
49 80.000000
50 80.000000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/SGPLAN/TIME.DAT <==
1 0.020000
2 0.010000
3 0.010000
4 0.010000
5 0.010000
6 0.010000
7 0.020000
8 0.010000
9 0.010000
10 0.010000
11 0.010000
12 0.020000
13 0.010000
14 0.010000
15 0.010000
16 0.020000
17 0.010000
18 0.020000
19 0.010000
20 0.020000
21 0.010000
22 0.010000
23 0.020000
24 0.010000
25 0.020000
26 0.010000
27 0.010000
28 0.020000
29 0.010000
30 0.020000
31 0.010000
32 0.010000
33 0.020000
34 0.010000
35 0.010000
36 0.020000
37 0.020000
38 0.020000
39 0.010000
40 0.010000
41 0.010000
42 0.020000
43 0.020000
44 0.020000
45 0.010000
46 0.010000
47 0.010000
48 0.010000
49 0.010000
50 0.020000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/TILSAPA/MAKESPAN.DAT <==
1 1508.079956
2 1498.079956
3 1498.079956
4 1500.079956
5 1505.079956
6 1581.160034
7 1581.160034
8 1574.160034
9 1570.160034
10 1579.160034
11 1673.239990
12 1664.239990
13 1658.239990
14 1675.239990
15 1671.239990
16 1736.319946
17 1747.319946
18 1776.319946
19 1762.319946
20 1753.319946
21 1831.400024
22 1830.400024
23 1807.400024
24 1837.400024
25 1805.400024
26 1875.479980
27 1853.479980
28 1892.479980
29 1857.479980
30 1854.479980
31 1996.560059
32 1973.560059
33 1987.560059
34 1951.560059
35 1947.560059
36 2042.640015
37 1994.640015
38 2018.640015
39 2025.640015
40 1999.640015
41 2073.719971
42 2089.719971
43 2094.719971
44 2093.719971
45 2105.719971
46 2364.800049
47 2351.800049
48 2363.800049
49 2376.800049
50 2364.800049


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS/STRIPS_FLUENTS_TEMPORAL_TIMEDLI/TILSAPA/TIME.DAT <==
1 10.656000
2 10.587000
3 18.534000
4 10.650000
5 10.442000
6 11.298000
7 5.948000
8 11.801000
9 11.913000
10 22.086000
11 12.453000
12 6.863000
13 12.224000
14 6.781000
15 12.007000
16 24.118999
17 22.829000
18 21.083000
19 10.294000
20 6.926000
21 13.528000
22 26.468000
23 14.950000
24 29.968000
25 15.005000
26 15.157000
27 29.068001
28 9.431000
29 28.600000
30 29.049000
31 29.219000
32 18.438999
33 9.811000
34 22.020000
35 25.837999
36 12.964000
37 20.743000
38 29.497000
39 16.353001
40 33.487000
41 41.451000
42 35.748001
43 17.604000
44 24.927999
45 12.989000
46 40.665001
47 40.765999
48 40.852001
49 24.516001
50 14.711000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/CRIKEY/NRACTIONS.DAT <==
1 13.000000
2 13.000000
3 13.000000
4 13.000000
5 13.000000
6 21.000000
7 21.000000
8 21.000000
9 21.000000
10 21.000000
11 29.000000
12 29.000000
13 29.000000
14 29.000000
15 29.000000
16 37.000000
17 37.000000
18 37.000000
19 37.000000
20 37.000000
21 45.000000
22 45.000000
23 45.000000
24 45.000000
25 45.000000
26 53.000000
27 53.000000
28 53.000000
29 53.000000
30 53.000000
31 61.000000
32 61.000000
33 61.000000
34 61.000000
35 61.000000
36 69.000000
37 69.000000
38 69.000000
39 69.000000
40 69.000000
41 77.000000
42 77.000000
43 77.000000
44 77.000000
45 77.000000
46 85.000000
47 85.000000
48 85.000000
49 85.000000
50 85.000000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/CRIKEY/TIME.DAT <==
1 6.380000
2 6.530000
3 5.850000
4 6.310000
5 6.320000
6 10.360000
7 13.380000
8 12.920000
9 13.040000
10 13.660000
11 18.340000
12 17.330000
13 15.620000
14 14.930000
15 16.260000
16 24.309999
17 23.780001
18 22.920000
19 23.200001
20 23.620001
21 30.889999
22 29.650000
23 31.049999
24 29.549999
25 31.049999
26 40.320000
27 40.669998
28 39.340000
29 38.389999
30 38.470001
31 54.619999
32 53.709999
33 54.459999
34 53.480000
35 54.349998
36 66.300003
37 67.419998
38 69.220001
39 68.260002
40 70.489998
41 87.720001
42 97.209999
43 104.680000
44 105.970001
45 110.680000
46 133.830002
47 131.520004
48 119.279999
49 123.970001
50 114.019997


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/SGPLAN/NRACTIONS.DAT <==
1 8.000000
2 8.000000
3 8.000000
4 8.000000
5 8.000000
6 16.000000
7 16.000000
8 16.000000
9 16.000000
10 16.000000
11 24.000000
12 24.000000
13 24.000000
14 24.000000
15 24.000000
16 32.000000
17 32.000000
18 32.000000
19 32.000000
20 32.000000
21 40.000000
22 40.000000
23 40.000000
24 40.000000
25 40.000000
26 48.000000
27 48.000000
28 48.000000
29 48.000000
30 48.000000
31 56.000000
32 56.000000
33 56.000000
34 56.000000
35 56.000000
36 64.000000
37 64.000000
38 64.000000
39 64.000000
40 64.000000
41 72.000000
42 72.000000
43 72.000000
44 72.000000
45 72.000000
46 80.000000
47 80.000000
48 80.000000
49 80.000000
50 80.000000


==> RESULTS/UMTS/TEMPORAL_TIMEWINDOWS_COMPILED/STRIPS_FLUENTS_TEMPORAL/SGPLAN/TIME.DAT <==
1 0.020000
2 0.010000
3 0.020000
4 0.010000
5 0.010000
6 0.010000
7 0.010000
8 0.010000
9 0.020000
10 0.010000
11 0.020000
12 0.010000
13 0.020000
14 0.010000
15 0.010000
16 0.020000
17 0.010000
18 0.010000
19 0.010000
20 0.010000
21 0.020000
22 0.010000
23 0.010000
24 0.010000
25 0.010000
26 0.020000
27 0.020000
28 0.020000
29 0.020000
30 0.020000
31 0.020000
32 0.020000
33 0.010000
34 0.010000
35 0.010000
36 0.010000
37 0.010000
38 0.020000
39 0.020000
40 0.020000
41 0.020000
42 0.020000
43 0.020000
44 0.020000
45 0.010000
46 0.020000
47 0.020000
48 0.010000
49 0.020000
50 0.020000

